Machine learning algorithms for three-dimensional mean-curvature computation in the level-set method

We propose a data-driven mean-curvature solver for the level-set method. This work is the natural extension to $\mathbb{R}^3$ of our two-dimensional strategy in [DOI: 10.1007/s10915-022-01952-2][1] and the hybrid inference system of [DOI: 10.1016/j.jcp.2022.111291][2]. However, in contrast to [1,2], which built resolution-dependent neural-network dictionaries, here we develop a pair of models in $\mathbb{R}^3$, regardless of the mesh size. Our feedforward networks ingest transformed level-set, gradient, and curvature data to fix numerical mean-curvature approximations selectively for interface nodes. To reduce the problem's complexity, we have used the Gaussian curvature to classify stencils and fit our models separately to non-saddle and saddle patterns. Non-saddle stencils are easier to handle because they exhibit a curvature error distribution characterized by monotonicity and symmetry. While the latter has allowed us to train only on half the mean-curvature spectrum, the former has helped us blend the data-driven and the baseline estimations seamlessly near flat regions. On the other hand, the saddle-pattern error structure is less clear; thus, we have exploited no latent information beyond what is known. In this regard, we have trained our models on not only spherical but also sinusoidal and hyperbolic paraboloidal patches. Our approach to building their data sets is systematic but gleans samples randomly while ensuring well-balancedness. We have also resorted to standardization and dimensionality reduction and integrated regularization to minimize outliers. In addition, we leverage curvature rotation/reflection invariance to improve precision at inference time. Several experiments confirm that our proposed system can yield more accurate mean-curvature estimations than modern particle-based interface reconstruction and level-set schemes around under-resolved regions.

==> Preprint 12082022/convergence/log_sphere_convergence2_lvl6_no_perturb.txt <==
June 10, 2022.

Convergence test based on section 5.3 from "Second-order accurate computation of curvatures in a level 
set framework using novel high-order reinitialization" by Du Chéné, Min and Gibou.

In all splits, hk > 0.007  ==>  so all contributions in the hybrid approach come from the neural network
we trained for level 6.

*** NO PERTURBATION OF THE ORIGIN ***

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on a sphere with radius 2.222000e-01, for 3 spits, starting at 19 cells per side

-----------------------------[ Split 0 ]---------------------------
** Number of grid points = 72 (0 saddles)
** h = 1.052632e-01
   Numerical baseline:
   - L1 error norm         = 1.006602e-01	(0.00)
   - LInfty error norm     = 1.876860e-01	(0.00)
   Hybrid approach:
   - L1 error norm         = 1.193669e-02	(0.00)
   - LInfty error norm     = 1.891856e-02	(0.00)
** Completed split 0 after 1.90 secs.
-------------------------------------------------------------------

-----------------------------[ Split 1 ]---------------------------
** Number of grid points = 360 (0 saddles)
** h = 5.263158e-02
   Numerical baseline:
   - L1 error norm         = 6.141582e-02	(0.71)
   - LInfty error norm     = 1.653421e-01	(0.18)
   Hybrid approach:
   - L1 error norm         = 6.485115e-03	(0.88)
   - LInfty error norm     = 2.396634e-02	(-0.34)
** Completed split 1 after 11.64 secs.
-------------------------------------------------------------------

-----------------------------[ Split 2 ]---------------------------
** Number of grid points = 1472 (0 saddles)
** h = 2.631579e-02
   Numerical baseline:
   - L1 error norm         = 1.842037e-02	(1.74)
   - LInfty error norm     = 4.190414e-02	(1.98)
   Hybrid approach:
   - L1 error norm         = 6.204561e-03	(0.06)
   - LInfty error norm     = 1.681145e-02	(0.51)
** Completed split 2 after 168.67 secs.
-------------------------------------------------------------------

-----------------------------[ Split 3 ]---------------------------
** Number of grid points = 5960 (0 saddles)
** h = 1.315789e-02
   Numerical baseline:
   - L1 error norm         = 5.401022e-03	(1.77)
   - LInfty error norm     = 1.356495e-02	(1.63)
   Hybrid approach:
   - L1 error norm         = 6.402527e-03	(-0.05)
   - LInfty error norm     = 2.955420e-02	(-0.81)
** Completed split 3 after 1045.49 secs.
-------------------------------------------------------------------

Process finished with exit code 0


==> Preprint 12082022/convergence/log_sphere_convergence2_lvl6_perturbed.txt <==
June 10, 2022.

Convergence test based on section 5.3 from "Second-order accurate computation of curvatures in a level 
set framework using novel high-order reinitialization" by Du Chéné, Min and Gibou.

In all splits, hk > 0.007  ==>  so all contributions in the hybrid approach come from the neural network
we trained for level 6.

*** PERTURBING THE ORIGIN ***

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on a sphere with radius 2.222000e-01, for 3 spits, starting at 19 cells per side

-----------------------------[ Split 0 ]---------------------------
** Number of grid points = 93 (0 saddles)
** h = 1.052632e-01
   Numerical baseline:
   - L1 error norm         = 1.580882e-01	(0.00)
   - LInfty error norm     = 3.968756e-01	(0.00)
   Hybrid approach:
   - L2 error norm         = 2.482791e-02	(0.00)
   - LInfty error norm     = 8.679481e-02	(0.00)
** Completed split 0 after 0.87 secs.
-------------------------------------------------------------------

-----------------------------[ Split 1 ]---------------------------
** Number of grid points = 366 (0 saddles)
** h = 5.263158e-02
   Numerical baseline:
   - L1 error norm         = 5.679117e-02	(1.48)
   - LInfty error norm     = 1.485523e-01	(1.42)
   Hybrid approach:
   - L2 error norm         = 1.003270e-02	(1.31)
   - LInfty error norm     = 3.550215e-02	(1.29)
** Completed split 1 after 5.47 secs.
-------------------------------------------------------------------

-----------------------------[ Split 2 ]---------------------------
** Number of grid points = 1477 (0 saddles)
** h = 2.631579e-02
   Numerical baseline:
   - L1 error norm         = 1.907361e-02	(1.57)
   - LInfty error norm     = 5.846613e-02	(1.35)
   Hybrid approach:
   - L2 error norm         = 6.121673e-03	(0.71)
   - LInfty error norm     = 2.359007e-02	(0.59)
** Completed split 2 after 120.16 secs.
-------------------------------------------------------------------

-----------------------------[ Split 3 ]---------------------------
** Number of grid points = 5968 (0 saddles)
** h = 1.315789e-02
   Numerical baseline:
   - L1 error norm         = 5.373300e-03	(1.83)
   - LInfty error norm     = 1.511400e-02	(1.95)
   Hybrid approach:
   - L2 error norm         = 6.432338e-03	(-0.07)
   - LInfty error norm     = 3.348337e-02	(-0.51)
** Completed split 3 after 710.16 secs.
-------------------------------------------------------------------

Process finished with exit code 0


==> Preprint 12082022/convergence/log_sphere_convergence_2by64.txt <==
Convergence test with a sphere of R=2/64 using nnets for each level
No noise.
July 19, 2022.

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on 100 spheres with radius 3.125000e-02, for max levels of refinement between 6 and 10

-----------------------------[ Resolution  6 ]---------------------------
.........................................................................
** R/h = 2.000000
** Number of grid points = 8280 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 3.807297e-02
   - Rel LInfty error norm     = 9.442257e-02
   Hybrid approach:
   - Rel L2 error norm         = 6.305417e-04
   - Rel LInfty error norm     = 5.011141e-03
   Completed 6 resolution after 7.20 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  7 ]---------------------------
.........................................................................
** R/h = 4.000000
** Number of grid points = 33314 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.569252e-02
   - Rel LInfty error norm     = 4.443665e-02
   Hybrid approach:
   - Rel L2 error norm         = 9.790485e-04
   - Rel LInfty error norm     = 5.726814e-03
   Completed 7 resolution after 15.33 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  8 ]---------------------------
.........................................................................
** R/h = 8.000000
** Number of grid points = 133646 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 5.192317e-03
   - Rel LInfty error norm     = 1.411050e-02
   Hybrid approach:
   - Rel L2 error norm         = 8.709580e-04
   - Rel LInfty error norm     = 3.367722e-03
   Completed 8 resolution after 43.32 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  9 ]---------------------------
.........................................................................
** R/h = 16.000000
** Number of grid points = 534675 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.548557e-03
   - Rel LInfty error norm     = 3.890664e-03
   Hybrid approach:
   - Rel L2 error norm         = 1.582009e-03
   - Rel LInfty error norm     = 9.011447e-03
   Completed 9 resolution after 122.79 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 10 ]---------------------------
.........................................................................
** R/h = 32.000000
** Number of grid points = 2139295 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 4.659419e-04
   - Rel LInfty error norm     = 1.636096e-03
   Hybrid approach:
   - Rel L2 error norm         = 3.144518e-03
   - Rel LInfty error norm     = 1.783329e-02
   Completed 10 resolution after 475.49 secs:
-------------------------------------------------------------------------

Process finished with exit code 0


==> Preprint 12082022/convergence/log_sphere_convergence_lvl6_2by128.txt <==
Convergence test with a sphere of R=2/128 using nnets for level 6.
June 10, 2022.

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on 100 spheres with radius 1.562500e-02, for max levels of refinement between 7 and 11

-----------------------------[ Resolution  7 ]---------------------------
.........................................................................
** R/h = 2.000000
** Number of grid points = 8280 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 3.807297e-02
   - Rel LInfty error norm     = 9.442257e-02
   Hybrid approach:
   - Rel L2 error norm         = 6.305417e-04
   - Rel LInfty error norm     = 5.011141e-03
   Completed 7 resolution after 6.63 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  8 ]---------------------------
.........................................................................
** R/h = 4.000000
** Number of grid points = 33314 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.569252e-02
   - Rel LInfty error norm     = 4.443665e-02
   Hybrid approach:
   - Rel L2 error norm         = 9.280946e-04
   - Rel LInfty error norm     = 5.728841e-03
   Completed 8 resolution after 11.43 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  9 ]---------------------------
.........................................................................
** R/h = 8.000000
** Number of grid points = 133646 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 5.192317e-03
   - Rel LInfty error norm     = 1.411050e-02
   Hybrid approach:
   - Rel L2 error norm         = 1.065464e-03
   - Rel LInfty error norm     = 4.540026e-03
   Completed 9 resolution after 28.74 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 10 ]---------------------------
.........................................................................
** R/h = 16.000000
** Number of grid points = 534675 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.548557e-03
   - Rel LInfty error norm     = 3.890664e-03
   Hybrid approach:
   - Rel L2 error norm         = 1.495525e-03
   - Rel LInfty error norm     = 8.826733e-03
   Completed 10 resolution after 125.41 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 11 ]---------------------------
.........................................................................
** R/h = 32.000000
** Number of grid points = 2139295 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 4.659419e-04
   - Rel LInfty error norm     = 1.636096e-03
   Hybrid approach:
   - Rel L2 error norm         = 2.471534e-03
   - Rel LInfty error norm     = 2.445215e-02
   Completed 11 resolution after 516.22 secs:
-------------------------------------------------------------------------

Process finished with exit code 0





==> Preprint 12082022/convergence/log_sphere_convergence_lvl6_2by64.txt <==
Convergence test with a sphere of R=2/64 using nnets for level 6.
No noise.
July 19, 2022.

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on 100 spheres with radius 3.125000e-02, for max levels of refinement between 6 and 10

-----------------------------[ Resolution  6 ]---------------------------
.........................................................................
** R/h = 2.000000
** Number of grid points = 8280 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 3.807297e-02
   - Rel LInfty error norm     = 9.442257e-02
   Hybrid approach:
   - Rel L2 error norm         = 6.305417e-04
   - Rel LInfty error norm     = 5.011141e-03
   Completed 6 resolution after 9.23 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  7 ]---------------------------
.........................................................................
** R/h = 4.000000
** Number of grid points = 33314 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.569252e-02
   - Rel LInfty error norm     = 4.443665e-02
   Hybrid approach:
   - Rel L2 error norm         = 9.280946e-04
   - Rel LInfty error norm     = 5.728841e-03
   Completed 7 resolution after 12.70 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  8 ]---------------------------
.........................................................................
** R/h = 8.000000
** Number of grid points = 133646 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 5.192317e-03
   - Rel LInfty error norm     = 1.411050e-02
   Hybrid approach:
   - Rel L2 error norm         = 1.065464e-03
   - Rel LInfty error norm     = 4.540026e-03
   Completed 8 resolution after 30.63 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  9 ]---------------------------
.........................................................................
** R/h = 16.000000
** Number of grid points = 534675 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.548557e-03
   - Rel LInfty error norm     = 3.890664e-03
   Hybrid approach:
   - Rel L2 error norm         = 1.495525e-03
   - Rel LInfty error norm     = 8.826733e-03
   Completed 9 resolution after 119.51 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 10 ]---------------------------
.........................................................................
** R/h = 32.000000
** Number of grid points = 2139295 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 4.659419e-04
   - Rel LInfty error norm     = 1.636096e-03
   Hybrid approach:
   - Rel L2 error norm         = 2.471534e-03
   - Rel LInfty error norm     = 2.445215e-02
   Completed 10 resolution after 492.42 secs:
-------------------------------------------------------------------------

Process finished with exit code 0



==> Preprint 12082022/convergence/log_sphere_convergence_lvl7.txt <==
Convergence test with a sphere of R=2/128 using nnets for level 7.
June 10, 2022.

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on 100 spheres with radius 1.562500e-02, for max levels of refinement between 7 and 11

-----------------------------[ Resolution  7 ]---------------------------
.........................................................................
** R/h = 2.000000
** Number of grid points = 8280 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 3.807297e-02
   - Rel LInfty error norm     = 9.442257e-02
   Hybrid approach:
   - Rel L2 error norm         = 6.724639e-04
   - Rel LInfty error norm     = 5.495965e-03
   Completed 7 resolution after 6.24 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  8 ]---------------------------
.........................................................................
** R/h = 4.000000
** Number of grid points = 33314 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.569252e-02
   - Rel LInfty error norm     = 4.443665e-02
   Hybrid approach:
   - Rel L2 error norm         = 9.790485e-04
   - Rel LInfty error norm     = 5.726814e-03
   Completed 8 resolution after 11.66 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  9 ]---------------------------
.........................................................................
** R/h = 8.000000
** Number of grid points = 133646 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 5.192317e-03
   - Rel LInfty error norm     = 1.411050e-02
   Hybrid approach:
   - Rel L2 error norm         = 1.191738e-03
   - Rel LInfty error norm     = 7.763624e-03
   Completed 9 resolution after 51.15 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 10 ]---------------------------
.........................................................................
** R/h = 16.000000
** Number of grid points = 534675 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.548557e-03
   - Rel LInfty error norm     = 3.890664e-03
   Hybrid approach:
   - Rel L2 error norm         = 1.539241e-03
   - Rel LInfty error norm     = 1.165462e-02
   Completed 10 resolution after 149.98 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 11 ]---------------------------
.........................................................................
** R/h = 32.000000
** Number of grid points = 2139295 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 4.659419e-04
   - Rel LInfty error norm     = 1.636096e-03
   Hybrid approach:
   - Rel L2 error norm         = 3.711077e-03
   - Rel LInfty error norm     = 1.966941e-02
   Completed 11 resolution after 540.57 secs:
-------------------------------------------------------------------------

Process finished with exit code 0





==> Preprint 12082022/figures/models/6/non-saddle/comparison.txt <==
  Method            | Mean Absolute Error   | Max Absolute Error    | Root Mean Sqrd Error
* Neural model      |     6.0845352709e-04  |     4.8372626305e-02  |     9.2405744363e-04
* Numerical method  |     4.1580997407e-02  |     2.4753117561e-01  |     6.9100014865e-02

==> Preprint 12082022/figures/models/6/non-saddle/training_log.csv <==
epoch,loss,mae,val_loss,val_mae
0,0.007710508099193301,0.004726334,0.0042219024440451995,0.0023976334
1,0.0035762403744441663,0.0020573006,0.003491187572943869,0.0019922773
2,0.002975024619869071,0.001704203,0.0028099114522503227,0.0015946492
3,0.0026923736689440244,0.0015377214,0.0024752464490738557,0.0013880972
4,0.002533680256324142,0.0014439642,0.0023918159179299394,0.0013421647
5,0.0024265662720972443,0.0013792804,0.002359234578519838,0.0013588192
6,0.0023522266243680857,0.0013340645,0.0022733257810915904,0.001277404
7,0.002292050462402135,0.0012973547,0.0022870787803200786,0.0012603434
8,0.0022447347442749828,0.0012693336,0.002209808005564258,0.0012859736
9,0.002206936534884141,0.0012464346,0.0023411356783334734,0.0013170253
10,0.0021747524608500463,0.001227082,0.002206574004072929,0.0012399739
11,0.0021451998336046,0.0012092253,0.0021412363552962303,0.001196088
12,0.002121813656862809,0.001194154,0.0022459627960310607,0.0012730478
13,0.002099049558190638,0.0011790927,0.0020757521655734306,0.0011586852
14,0.0020761996763913526,0.0011641834,0.0020625243360727725,0.0011388217
15,0.002061191396857956,0.0011542629,0.0020515906081905056,0.0011311944
16,0.0020437643748053326,0.0011439278,0.0021268442633342595,0.0011854855
17,0.0020285892199382875,0.0011342461,0.0019760946231905325,0.0010757772
18,0.0020170149959018767,0.0011275392,0.002081667221191105,0.0011972166
19,0.0020054980221175574,0.0011192609,0.0019612662418809997,0.0010861135
20,0.0019936072886279623,0.0011116837,0.0020218841420871886,0.0011182565
21,0.001983501797718913,0.0011053935,0.0019868765271723932,0.001136686
22,0.0019759387103850164,0.0011004691,0.002020430042412406,0.0011177252
23,0.001966052232620789,0.0010936032,0.0019437362976081783,0.0011040632
24,0.0019582770991422717,0.001088709,0.001919205010448833,0.0010592968
25,0.0019528907672655342,0.001085173,0.0018968022979654838,0.0010439786
26,0.0019443348813633883,0.0010796853,0.0020344933623911627,0.0011225193
27,0.0019381302192031844,0.0010763799,0.0019256228551333113,0.0010561418
28,0.001930968292891531,0.0010712229,0.0018533528550502166,0.0010164151
29,0.0019245703445856042,0.0010663045,0.0018990279870489681,0.0010370258
30,0.001918675091591799,0.0010628307,0.0018733746092137898,0.0010110509
31,0.0019141306832532968,0.0010595476,0.0018658377823900115,0.001001236
32,0.0019086566913665368,0.0010562858,0.0019778799953517985,0.0010971334
33,0.001901975395123616,0.0010519678,0.0018973063821499914,0.0010399447
34,0.0018987046959250782,0.0010494601,0.0019293857981072468,0.001100143
35,0.0018928303400722235,0.0010460726,0.0018970962638111316,0.0010409828
36,0.0018871441413887851,0.0010420294,0.0019178464716724498,0.0010711454
37,0.0018839291157387032,0.0010394598,0.0020078190925110926,0.0011019956
38,0.0018787216496300098,0.0010372108,0.0018824334173417106,0.0010244332
39,0.001872627677435442,0.0010330109,0.0017939691857471903,0.0009844739
40,0.0018703818626913567,0.0010321789,0.0019017080811781376,0.0010513605
41,0.0016193059840878521,0.00087707763,0.0016315431246496973,0.00089106895
42,0.0015950097137513587,0.00086688274,0.0015668015857373274,0.00084318424
43,0.0015832357921919972,0.0008630607,0.0016109331010243145,0.0008748295
44,0.001575315534510549,0.000860678,0.0015648478618253041,0.0008462773
45,0.0015685900070541818,0.00085915625,0.0015942332139485154,0.0008658387
46,0.0015622811444001069,0.0008568906,0.0015908957867036982,0.000866405
47,0.001557608327253072,0.00085617474,0.0016330310735806653,0.00091451174
48,0.0015546687425466719,0.00085549196,0.0015749697589117833,0.00089529157
49,0.0015490567068185352,0.00085358345,0.001583307679049284,0.0008946902
50,0.001545306230530921,0.0008521029,0.0015417673356467687,0.0008671195
51,0.0015428431026501288,0.0008516653,0.001581133100913413,0.00089224434
52,0.001538257493434425,0.00084980606,0.0015505065780150686,0.00085424137
53,0.0015363928153940035,0.00084919034,0.001570214150205924,0.0008855848
54,0.0015340022940533518,0.00084915507,0.0015420680984545288,0.0008624324
55,0.0015305092862336416,0.00084791024,0.0015332771878292272,0.00085550756
56,0.0015280417924455163,0.000847084,0.0015111046199887132,0.00082936545
57,0.001391758170906305,0.0007620607,0.001443841065192283,0.0007950711
58,0.0013808030005275141,0.0007572456,0.0014090440097069194,0.0007683626
59,0.0013743626990624625,0.0007553937,0.0013968465782046517,0.0007662078
60,0.0013697034394731585,0.0007538024,0.0013633882904504774,0.0007450243
61,0.001365929676426975,0.0007529866,0.0013904271424726832,0.000756792
62,0.001362766086241458,0.00075195025,0.0014234765545580682,0.0008016909
63,0.0013599444794707954,0.0007517943,0.0013797789063768999,0.00076876016
64,0.0013567025220852273,0.00075054285,0.0013839015840819721,0.00076314044
65,0.0013535079451113723,0.00074989634,0.0013674764998206634,0.00075095537
66,0.0013507223385699403,0.00074899435,0.0013723275315477876,0.00075372605
67,0.0013485515714184294,0.0007483794,0.0013657421752394118,0.00074730016
68,0.0013459866836713812,0.0007478772,0.0013863809882041981,0.0007657879
69,0.0013437857904520577,0.0007478341,0.0013768472034344315,0.00076477794
70,0.0013420676220091022,0.000746965,0.001391658929542535,0.00078755745
71,0.0013397273567257071,0.0007463442,0.001346194176240537,0.0007434465
72,0.0013377205433505474,0.0007457615,0.0013670970113572743,0.00075709925
73,0.0013363084832729941,0.00074545585,0.0013829256018720057,0.0007630758
74,0.0012626809843866726,0.0006993827,0.0012971561886973239,0.0007151531
75,0.0012576162393694323,0.0006971069,0.0012711138540305788,0.00070173584
76,0.0012553755323607056,0.000696648,0.0012953015515326427,0.0007152247
77,0.0012531975246873699,0.0006958571,0.0012832889678978017,0.0007224958
78,0.001250877552007025,0.00069506175,0.0012662691872034966,0.0006981925
79,0.0012487173958836831,0.00069458707,0.0012728399115151732,0.0007036876
80,0.0012470797798331936,0.00069444784,0.0012815767180552624,0.00071083737
81,0.0012454300495883253,0.00069378864,0.0012672390493893226,0.00070077175
82,0.0012432042955769986,0.0006931319,0.0012610973970538758,0.0006964047
83,0.001241767902350209,0.0006928879,0.0012769258169381373,0.00070887775
84,0.0012400841145402326,0.0006922465,0.0012767504952052875,0.00070805114
85,0.0012387948045371661,0.0006920084,0.0012508612536223699,0.00069389044
86,0.0012375518907920566,0.0006917622,0.0012629255375363043,0.0007023738
87,0.001236115329972219,0.00069133245,0.0012726062353347655,0.00070651405
88,0.0012345583342271758,0.00069077476,0.0012686244731922782,0.00071897893
89,0.0011983583129422958,0.00066794956,0.0012252716074072087,0.0006817952
90,0.0011959866684587205,0.00066691113,0.001222056438974113,0.00067717675
91,0.0011948842851536529,0.00066665816,0.001227463074317763,0.00068122713
92,0.0011936135558265407,0.00066632166,0.0012294758623733677,0.0006835516
93,0.0011925024889578644,0.00066590816,0.001233733899426199,0.0006860979
94,0.0011915736592824624,0.00066568446,0.0012464765836016918,0.0006948621
95,0.0011903544942949342,0.00066538784,0.001222117839280007,0.0006802406
96,0.0011894467350024415,0.000665156,0.0012169734720992246,0.00067776063
97,0.0011885775675251427,0.0006648913,0.0012178342273456155,0.0006770018
98,0.001187252439267332,0.00066450005,0.0012151231232651843,0.0006764757
99,0.0011865703882073264,0.00066437456,0.001215727286196833,0.00068271573
100,0.001185555699744533,0.00066400436,0.0012126063125189135,0.0006744461
101,0.0011848438310280206,0.0006639904,0.00121139514592533,0.0006748833
102,0.0011838571191123558,0.0006636423,0.001228105433394465,0.00068675115
103,0.0011827967195671522,0.0006633176,0.0012125496257051746,0.00067802565
104,0.0011819448768106433,0.0006628805,0.0012128010129563759,0.00067619554
105,0.0011811299394948124,0.00066284667,0.0012178669784152576,0.000679606
106,0.0011802508710521498,0.00066245825,0.0012127884032608431,0.0006804226
107,0.0011791882786377273,0.00066209416,0.0012239353663272493,0.00068602053
108,0.0011785032681514112,0.00066202536,0.0012089414084694122,0.0006788174
109,0.0011777798784014003,0.0006619475,0.0012065608404067732,0.00067301135
110,0.0011769521823054476,0.0006615896,0.00120533029109853,0.00067359227
111,0.0011757202913023482,0.00066121155,0.001207465100294157,0.0006783709
112,0.001175090486382557,0.0006610408,0.0012111200628132366,0.0006763579
113,0.0011744424537663742,0.0006608467,0.0012086323389767666,0.0006772423
114,0.0011737317149073982,0.0006606939,0.001211590571107044,0.0006792981
115,0.0011727976807533983,0.00066034327,0.0012231676603733544,0.00068905763
116,0.0011721237758956454,0.00066028326,0.0012113429837496365,0.0006772916
117,0.001171163311800486,0.0006599204,0.0012096934018152965,0.0006768034
118,0.001170659691031153,0.0006599169,0.0012060859137362767,0.0006763795
119,0.0011697385413124608,0.0006594314,0.0012128208198634446,0.0006820077
120,0.0011690158458953432,0.00065928494,0.0012090294570920304,0.00068036723
121,0.0011679431186242134,0.0006588608,0.001202634307190685,0.00067508925
122,0.0011674549123651035,0.0006588426,0.001199396506322886,0.00067437306
123,0.0011668601357383223,0.0006587711,0.0012141950389118212,0.00068200595
124,0.0011660698279960485,0.0006585043,0.0011942821268559889,0.0006707983
125,0.0011651581876083652,0.00065806677,0.0011973002810769366,0.0006736198
126,0.0011641849680650827,0.0006578334,0.0011957307035563732,0.0006702599
127,0.0011642947652553332,0.00065793813,0.0012050302427765748,0.00068065897
128,0.0011630617984646758,0.0006573987,0.0011905319082319745,0.0006675132
129,0.0011623712675460013,0.0006573656,0.001205806771558907,0.00068035943
130,0.00116192574010323,0.00065702293,0.0012032572461103416,0.00067558105
131,0.0011614328982279601,0.00065699324,0.001199458547353465,0.00067360763
132,0.0011603359424185882,0.00065659144,0.0011937553844951307,0.00067178486
133,0.001160112090310103,0.0006567082,0.0011958117580052891,0.00067847845
134,0.0011591372183168663,0.0006561557,0.0011926381133662664,0.00067076273
135,0.0011585697636449003,0.00065619283,0.0012035572221042773,0.00067569216
136,0.001157806379187346,0.00065584376,0.0012005891495009788,0.0006740766
137,0.001157362630546136,0.000655757,0.0011881235507945618,0.0006739468
138,0.0011564960392315296,0.0006556385,0.001186599523312052,0.0006670296
139,0.0011560969329480718,0.0006554219,0.0011973810615622644,0.00067259005
140,0.0011553502181761372,0.0006552097,0.0011956201393107714,0.0006735729
141,0.0011543487405690472,0.0006549186,0.0011857279799799211,0.00066755177
142,0.0011541219535271686,0.00065483357,0.0011886459837695217,0.00067238684
143,0.0011534611818779998,0.00065473904,0.0011891621561944301,0.00066716137
144,0.0011530237835279962,0.0006544392,0.0012014911807989761,0.00068206835
145,0.0011524003745824807,0.00065448676,0.0011990667316649556,0.0006788602
146,0.0011518197236064676,0.000654243,0.0011884066268649856,0.00067039713
147,0.0011512470127078129,0.00065406814,0.00118972202474,0.00067200727
148,0.0011506401581301998,0.0006538186,0.0011879561550695084,0.00067431363
149,0.001149895909556291,0.00065367226,0.0011844848800490358,0.00067451864
150,0.0011493287318283432,0.0006533831,0.0011862953101452363,0.0006693033
151,0.0011489777667061728,0.00065336033,0.0011914379531845249,0.0006744667
152,0.001148385860554335,0.0006532418,0.0011871027487688895,0.00068048766
153,0.0011478088383349916,0.00065315596,0.001183285531888029,0.0006762635
154,0.0011472617940821185,0.000652833,0.0011841568623428907,0.0006736709
155,0.0011467103962858232,0.0006526851,0.0011778948535785651,0.0006632069
156,0.0011458901823273215,0.00065245945,0.0011824041258659981,0.00067132065
157,0.001145834932621091,0.0006525452,0.001184804979087751,0.0006686227
158,0.0011447835332440647,0.00065213605,0.0011715063274099077,0.000662997
159,0.0011444206205305635,0.0006519434,0.0011796925154062344,0.0006680956
160,0.001143959977076225,0.0006518721,0.0011792907927584073,0.000665871
161,0.0011436447581425861,0.0006518068,0.0011723718329385607,0.00066514855
162,0.0011428916072145979,0.0006514253,0.0011845343576844625,0.00067315827
163,0.0011423405253517445,0.0006514836,0.001168815874725228,0.00066495704
164,0.0011417857811132641,0.0006510532,0.0011781066528329764,0.0006669667
165,0.0011410886358841034,0.00065099413,0.0011739488798493715,0.00066566706
166,0.0011409785049578223,0.0006510113,0.0011737920734733423,0.0006631186
167,0.0011405178744786034,0.00065077934,0.001182367596961027,0.00067259936
168,0.0011397436039069521,0.0006505829,0.0011694897329501833,0.0006692643
169,0.0011392953700247116,0.0006504818,0.001172867791806815,0.0006648494
170,0.0011384847651129467,0.00065006997,0.0011777370919710773,0.0006669821
171,0.0011380296591944389,0.0006499203,0.0011713767916469182,0.00066469715
172,0.0011378663329339462,0.0006498556,0.001169782918798156,0.0006617944
173,0.0011374397852977039,0.0006498854,0.0011682868059540625,0.00066324265
174,0.001136882354058798,0.0006498058,0.0011716391011657192,0.00066590874
175,0.0011363120994786922,0.00064956234,0.0011784296649650654,0.00067084807
176,0.0011362714604783626,0.0006495931,0.001172858597752066,0.00066872896
177,0.0011354991404166118,0.0006493545,0.0011676578489576857,0.0006654659
178,0.0011349123702815893,0.00064904697,0.0011795958415510737,0.0006670758
179,0.00113440606316803,0.0006491345,0.0011717929375307588,0.00066500105
180,0.001133586940530864,0.0006486481,0.001167323235366437,0.0006619246
181,0.001133314069332185,0.0006486294,0.0011628909685388533,0.0006595045
182,0.001133239872657993,0.00064871745,0.00117899698821749,0.00067354145
183,0.0011325569107007247,0.0006482937,0.001170067486954932,0.0006641112
184,0.0011322956603232158,0.00064841943,0.0011664484365717003,0.00066342053
185,0.0011314881338098754,0.00064799614,0.0011607677179990821,0.00066053733
186,0.0011312079771800573,0.0006480166,0.0011584913429357746,0.00065894495
187,0.0011308361220281442,0.0006478541,0.001181501140406743,0.0006698318
188,0.0011304829050242395,0.0006477013,0.0011712774385028493,0.00066704955
189,0.0011298900566185659,0.0006475086,0.0011698076175566318,0.0006662682
190,0.0011293663759153162,0.00064727524,0.0011564231758021013,0.0006565213
191,0.001128859608870031,0.0006471388,0.0011697640533964077,0.0006660035
192,0.0011284756818959575,0.0006470119,0.0011577064408718545,0.00066300284
193,0.0011281536726729117,0.00064697344,0.00116156813143946,0.0006599034
194,0.0011277877936876888,0.0006469262,0.0011638768218985031,0.0006690104
195,0.0011274570813720097,0.000646822,0.0011623365392441434,0.00066720793
196,0.0011264481279244921,0.0006463621,0.0011518691129477235,0.00065663067
197,0.0011266631502350319,0.00064674916,0.0011533423275730014,0.0006591683
198,0.0011260465762489783,0.0006463941,0.0011565058594214677,0.00066304347
199,0.001125676293464396,0.000646248,0.0011623614304111251,0.0006614326
200,0.0011249801284878727,0.00064615824,0.0011691404850711598,0.00067515817
201,0.0011246117931977848,0.00064607325,0.00116016960543047,0.0006637656
202,0.0011240830200420849,0.00064580515,0.0011576804470662953,0.00065993646
203,0.0011239445758222143,0.00064573117,0.0011557953172063081,0.0006660583
204,0.001123539712206491,0.00064585585,0.0011567930297972377,0.0006581371
205,0.001122812201250464,0.0006454303,0.0011583352885875793,0.0006592518
206,0.001122627495081358,0.0006453508,0.001151923962413797,0.0006597294
207,0.0011220524443265403,0.0006452719,0.0011567694443962737,0.0006582848
208,0.001121849917739268,0.00064517325,0.0011614437247641199,0.00066157005
209,0.0011212011558961558,0.00064481475,0.0011632127271429223,0.000667499
210,0.001121100156590389,0.00064492284,0.0011471386468588014,0.0006579696
211,0.0011210305982044247,0.0006450744,0.0011512862866032813,0.00065853883
212,0.0011203602795669182,0.0006446366,0.0011485510729433656,0.0006574453
213,0.0011198208931492769,0.0006444509,0.00116828785448427,0.00067253393
214,0.001119480343227835,0.0006444401,0.0011536081133871972,0.0006600443
215,0.0011190517890984737,0.00064445223,0.001148460944623096,0.00065388635
216,0.001118625073083403,0.0006439402,0.0011496771100102598,0.00065607735
217,0.001118371370390277,0.000644128,0.0011550326325521286,0.0006683313
218,0.0011179869825622744,0.0006439403,0.0011470090207508163,0.0006573238
219,0.0011176504087801941,0.0006436961,0.0011497308370181265,0.0006595065
220,0.0011168866509044964,0.0006434864,0.0011512258895605323,0.00065578084
221,0.0011169471076305675,0.0006437723,0.0011473478570690524,0.00065512175
222,0.0011167011644661214,0.00064343325,0.001150701656359837,0.0006577858
223,0.0011159335006933945,0.0006431762,0.0011416032232240863,0.0006523888
224,0.0011154176916898962,0.000643071,0.001142092490909329,0.00065308815
225,0.0011154648547989383,0.0006432265,0.0011435005957356622,0.0006523607
226,0.0011151121580064752,0.00064295717,0.001142413534084486,0.00065277726
227,0.001114615212715338,0.0006427361,0.0011447990709853703,0.0006573453
228,0.001114030589134109,0.0006426198,0.0011485783931251903,0.0006577124
229,0.0011137474513510512,0.00064256607,0.0011475567124433843,0.00065399345
230,0.0011135250645221396,0.0006423378,0.0011476121647237714,0.0006559658
231,0.0011129977184487973,0.0006422221,0.0011515514148804865,0.0006643669
232,0.0011124684137660049,0.000641962,0.0011526112022833272,0.00065815815
233,0.0011121637264231222,0.0006419794,0.001140761432199339,0.00065511337
234,0.0011120247263213235,0.00064192875,0.0011567019090518702,0.00066133495
235,0.00111147312295329,0.0006418444,0.0011489505443372573,0.00066000456
236,0.0011112672886907913,0.00064167194,0.0011375256516485425,0.0006527099
237,0.0011108637182670959,0.00064162066,0.0011372481826161013,0.000651265
238,0.0011106213791835372,0.00064165605,0.0011457984108544908,0.0006572623
239,0.0011101240511417162,0.0006411589,0.0011422512940835862,0.000655074
240,0.0011099847947156868,0.0006411334,0.0011440546930401503,0.000657891
241,0.0011097825357031948,0.0006412049,0.0011373928926373127,0.0006561831
242,0.0011097261652198555,0.00064119935,0.0011322431909062268,0.00064896455
243,0.001109131325512539,0.000641219,0.0011337898927661087,0.00065007975
244,0.0011084817966858576,0.00064093276,0.0011305513897348052,0.0006488223
245,0.0011082876196893926,0.0006408671,0.0011406232028003398,0.00065717474
246,0.001107827311466348,0.0006407104,0.0011365733492075226,0.00065478956
247,0.0011074190808738646,0.00064038887,0.0011387696347688583,0.0006562398
248,0.0011071509232185672,0.00064034597,0.0011468636419094361,0.00065927865
249,0.0011072189158848195,0.0006404548,0.0011367984488381434,0.0006551637
250,0.0011066110141531508,0.0006401103,0.0011373458683570788,0.000655451
251,0.0011063186041274547,0.0006401302,0.0011402120775240309,0.00065166445
252,0.0011060624555125449,0.00064008194,0.0011562601783224797,0.00066609273
253,0.0011055501949888246,0.0006396898,0.001138622221798964,0.0006533396
254,0.001105377641652304,0.0006396869,0.0011316284249568566,0.00065109535
255,0.0011050765240857114,0.0006397077,0.001128094236414268,0.0006502536
256,0.0011047163815254002,0.00063954794,0.0011321011502023154,0.0006517703
257,0.0011045697082314443,0.00063953164,0.001143480476473467,0.0006552745
258,0.0011039933184406412,0.0006393689,0.0011358492875497394,0.00065223034
259,0.0011041317512299998,0.0006393384,0.0011509869880455353,0.0006676544
260,0.0011033217084573793,0.0006390629,0.0011358162253535852,0.00065435434
261,0.0011031005956702626,0.0006387498,0.0011476307958928527,0.0006546222
262,0.0011028562778183607,0.0006390952,0.0011469656124403233,0.0006616199
263,0.0011025829355856473,0.0006387946,0.0011331403356438397,0.0006545185
264,0.0011020516881545565,0.00063848303,0.00113634957925398,0.00065451046
265,0.0011016090084637865,0.0006384528,0.0011265839567440427,0.0006460562
266,0.001101837427728722,0.0006386086,0.0011313464293083734,0.00065081293
267,0.0011009253457055545,0.0006381647,0.0011379142840428425,0.0006531311
268,0.001100678057693666,0.00063809124,0.0011267760367352437,0.00064533495
269,0.0011004354200409587,0.000637882,0.0011409780501209779,0.0006536479
270,0.0011006733917855716,0.0006382853,0.001132999719910803,0.00065485144
271,0.0010996787689226061,0.00063790294,0.0011327657123448064,0.00065060775
272,0.0011000257823595616,0.0006379379,0.0011358727900325364,0.00065105193
273,0.0010994456394464948,0.00063769467,0.0011295381623722823,0.0006499936
274,0.001099164977711706,0.00063752814,0.0011312689141077944,0.000657794
275,0.0010989552230689407,0.00063764735,0.0011292925604819168,0.00064822345
276,0.001098511447465307,0.00063729065,0.0011319968223145504,0.0006490453
277,0.001097922847073797,0.0006373527,0.001124045369730602,0.00064663915
278,0.0010979786674580536,0.0006373142,0.0011362595653890539,0.0006544501
279,0.0010975293004306468,0.00063699763,0.0011276701949145115,0.00065484474
280,0.0010974353200581103,0.00063712476,0.0011265355263202401,0.00064863055
281,0.0010969615433300865,0.00063690543,0.0011552171138897917,0.000670431
282,0.0010965782725404125,0.0006365153,0.0011312617628229755,0.00065209257
283,0.0010964788598656515,0.0006367945,0.0011259594433882215,0.0006497089
284,0.0010963606201157949,0.0006366853,0.0011211869603665109,0.00064496836
285,0.0010958661503100262,0.0006366278,0.001128610277591964,0.00065031624
286,0.0010955223447403073,0.000636309,0.0011272514494113574,0.0006487139
287,0.0010955220978589165,0.0006360692,0.0011386143219835085,0.00065557053
288,0.0010949048408674387,0.0006361527,0.0011398951459762312,0.00066058716
289,0.0010948540273938052,0.0006362166,0.001124333447091499,0.0006490566
290,0.0010947660406772724,0.0006361644,0.0011258921058753988,0.0006479759
291,0.001094224815618308,0.00063602824,0.0011359023138297422,0.00065683236
292,0.0010940610775293205,0.00063604466,0.0011451423422171303,0.00065884646
293,0.0010933738723459653,0.0006356132,0.0011241923945925882,0.0006507215
294,0.0010933580278665038,0.0006357415,0.001130865368844428,0.00065974356
295,0.001093028629786837,0.00063562096,0.0011280794448856224,0.000649751
296,0.001093083878923947,0.0006357767,0.0011333576075406968,0.00066413975
297,0.0010928889749050915,0.0006356215,0.0011368203941376168,0.00065319904
298,0.0010923070032038474,0.0006353188,0.0011383017414764711,0.00065399235
299,0.001092385102180383,0.0006352915,0.0011258721312124068,0.0006491766
300,0.001092186056381751,0.000635342,0.0011182104903330642,0.0006495328
301,0.0010916516863049258,0.0006351081,0.0011249380077363775,0.00064776646
302,0.0010912122452408559,0.00063493307,0.0011309371998510106,0.0006534264
303,0.0010911542418396971,0.0006350708,0.001111530875805897,0.0006406473
304,0.0010906828832359086,0.00063460856,0.001123461535512446,0.00065072306
305,0.00109055518108147,0.0006348337,0.0011330144581773232,0.00065088156
306,0.0010900903211859938,0.00063447823,0.0011211254007358177,0.0006492922
307,0.0010899637451428476,0.0006345028,0.0011400015215210543,0.00066336506
308,0.0010895382378204328,0.0006344152,0.0011396149385614336,0.0006580267
309,0.0010892830446316492,0.00063429115,0.0011211295353909876,0.0006511033
310,0.001089211838727694,0.0006342989,0.001121205363180926,0.0006484226
311,0.0010889247611728045,0.00063410576,0.0011237116690873713,0.0006456464
312,0.0010884135218101906,0.00063398015,0.0011227520971543203,0.00064836605
313,0.0010885217861410662,0.0006342222,0.0011189610940188857,0.0006460202
314,0.0010879787187194141,0.0006337257,0.0011264597953064167,0.0006491769
315,0.0010876449511087027,0.0006338042,0.001119502124586928,0.00064879254
316,0.001087769236078337,0.0006337052,0.0011152008272105659,0.0006435797
317,0.001087511630988325,0.0006336524,0.0011154764708251148,0.00064668374
318,0.001087143524415041,0.0006335389,0.0011174373909648152,0.00064738235
319,0.0010870772629691756,0.0006335626,0.0011188226072621824,0.00064586604
320,0.0010865411467400644,0.00063303724,0.001126001827216698,0.0006512729
321,0.0010862436901000702,0.0006332268,0.0011102065002227878,0.0006412421
322,0.0010861764730389937,0.00063323753,0.0011181257801010141,0.0006528297
323,0.001085851267171686,0.0006328731,0.0011320833186241645,0.00066305563
324,0.0010853098090341112,0.00063285313,0.0011150366011608462,0.0006436308
325,0.0010850406021659727,0.0006327275,0.0011164076801193099,0.0006433368
326,0.0010849562559328957,0.00063269894,0.0011086834584077547,0.00064039
327,0.0010850578351874448,0.0006326917,0.0011094073063367034,0.0006420762
328,0.0010844305461155915,0.0006325122,0.0011256438950449385,0.0006495175
329,0.0010838885321728007,0.0006323146,0.0011193965597815013,0.0006486937
330,0.0010841114753665118,0.0006324038,0.001121936098061217,0.000659117
331,0.0010833995333066342,0.00063211634,0.0011212145560206043,0.0006469528
332,0.0010833981536186468,0.00063219614,0.0011109637254661901,0.0006438706
333,0.0010826476867156927,0.0006317755,0.0011130254509174704,0.00064131914
334,0.0010832329902606094,0.0006320625,0.0011145571841262919,0.0006433326
335,0.0010824776016032254,0.00063156476,0.0011127784009350623,0.000641525
336,0.0010821935966087654,0.00063162023,0.001119456253495255,0.00064577424
337,0.0010822174727834223,0.00063171895,0.0011185577293144268,0.00064519845
338,0.001081739159370223,0.00063163333,0.0011258891418838939,0.0006506611
339,0.0010818713194630399,0.00063154567,0.0011089358306788709,0.0006419127
340,0.00108159857441548,0.00063151633,0.0011130694521236345,0.0006435869
341,0.001081077151124075,0.00063127716,0.0011146539194622337,0.000644044
342,0.0010809478913542424,0.0006312431,0.0011108861433622385,0.00064466015
343,0.0010805450648084436,0.0006310162,0.0011103399764782799,0.00064286444
344,0.0010802595557069111,0.0006309222,0.0011210120365548848,0.00065124914
345,0.001080035947371734,0.00063080224,0.001106378891457592,0.0006382084
346,0.0010800217804475965,0.00063065346,0.0011096191288333301,0.0006478427
347,0.001079932977850397,0.0006307355,0.0011235827917240628,0.00065129634
348,0.0010795915035007216,0.0006307019,0.0011222636367777857,0.00065557903
349,0.001079336650382519,0.000630507,0.0011168175399387933,0.0006490625
350,0.0010790419017666162,0.0006304446,0.001104348485142367,0.00063860253
351,0.0010786597046694318,0.0006303708,0.0011030301052398857,0.00063562085
352,0.0010788514188778261,0.0006304127,0.0011105792132548053,0.0006432553
353,0.0010783450282486745,0.00063020847,0.001112779624634962,0.0006443442
354,0.0010781380823925374,0.0006301518,0.0011028246435617858,0.0006385715
355,0.0010777988037508417,0.00063000334,0.0011094379146871867,0.0006440241
356,0.0010775102416454795,0.00063002075,0.001108479856923138,0.000644713
357,0.00107751623507653,0.00062987726,0.0011136585146240868,0.00065006845
358,0.001077302873571754,0.0006299092,0.0011080344390901377,0.0006440371
359,0.0010774059290676156,0.0006299308,0.0011042082800173272,0.00064134103
360,0.0010766477964513081,0.0006294841,0.0011078863701216811,0.00063915335
361,0.0010767108753131957,0.0006293941,0.0011111746064698307,0.00064244913
362,0.0010764752130185725,0.0006296233,0.0011248886203937066,0.00065989204
363,0.0010760521687875522,0.00062917755,0.0011217790834328774,0.000656754
364,0.001075810467248399,0.0006292627,0.0011189587266117972,0.000647725
365,0.0010757278500340727,0.00062914746,0.0011169484655321102,0.0006545188
366,0.001075509330007236,0.0006290783,0.001108991539267803,0.00064173975
367,0.0010754141278866876,0.00062921585,0.0011025621136131233,0.00063796394
368,0.0010753270402635042,0.000628823,0.0011060963173008022,0.00064164767
369,0.0010750337848402063,0.00062891556,0.0011020214991753125,0.00064118014
370,0.001074434701173477,0.0006286796,0.0011080911454735506,0.0006412627
371,0.001074684350440669,0.00062868,0.0011239749371232065,0.0006492206
372,0.001074017443958558,0.0006285479,0.0011126708815541427,0.0006461446
373,0.0010740682480695882,0.0006283805,0.0011105880294554969,0.0006449709
374,0.0010739710364363682,0.0006285406,0.0011107524792501602,0.0006471166
375,0.001073363197372234,0.0006282733,0.0011196451527245702,0.0006455112
376,0.0010735206888519637,0.0006282561,0.0010943152928938893,0.0006332544
377,0.0010732527176998596,0.00062816555,0.001107312160473693,0.00064297224
378,0.0010729532123962603,0.0006280748,0.0011234124582974333,0.00065553864
379,0.0010729758790010487,0.0006281249,0.0011078842988273404,0.00064251106
380,0.001073042229305812,0.0006281595,0.0011137289902922389,0.00064452505
381,0.001072488008132047,0.00062791124,0.0011041421905604743,0.00063994573
382,0.0010719322265953526,0.00062773563,0.001106661672818984,0.0006411359
383,0.00107193809427004,0.00062773464,0.0010986523170213739,0.00063710153
384,0.0010720333051050788,0.0006277393,0.0011072392740958427,0.0006460043
385,0.001071704134448892,0.000627763,0.0011071500279354345,0.0006537835
386,0.0010715016543644713,0.0006276043,0.0011006744448759844,0.000639966
387,0.0010706656396791288,0.0006271684,0.0011095846609787646,0.0006456227
388,0.0010706975596661693,0.00062727235,0.0011038403662137054,0.0006413463
389,0.0010707313791350765,0.0006273429,0.001101511792847396,0.0006391174
390,0.0010702832508749781,0.0006270982,0.0011047868485706603,0.0006478618
391,0.001070420657983024,0.00062713004,0.0010957984050284331,0.0006340736
392,0.001069946645920226,0.0006269128,0.001093288763047769,0.00063241395
393,0.001069823582455613,0.00062692707,0.001111981250944493,0.0006481954
394,0.0010699924645419577,0.00062690105,0.0011025867445179855,0.0006428592
395,0.0010694691439931288,0.00062684936,0.001102523989841195,0.00064328354
396,0.001069210606459924,0.00062665064,0.0010964672243663487,0.00063901156
397,0.0010691024232804577,0.0006265651,0.001096803667071007,0.0006373506
398,0.001068751150604705,0.00062656694,0.0010968528274322544,0.0006364214
399,0.0010686518476153374,0.00062651245,0.0011013005091874085,0.00063953345
400,0.0010688065150052121,0.00062650064,0.0011002994325591908,0.0006373014
401,0.0010683497482873677,0.000626271,0.0010970368280755177,0.00063990906
402,0.0010682583795269967,0.0006263596,0.001096989684353411,0.0006348949
403,0.0010682194321234085,0.0006261385,0.001102029276795154,0.0006375048
404,0.001067882652577395,0.00062616,0.0010977312299400945,0.0006396567
405,0.001067540512464886,0.0006259085,0.0010941515194386113,0.00063430046
406,0.0010673676656736309,0.0006258265,0.0010984156147971808,0.0006383335
407,0.0010668144366723139,0.00062573777,0.0010988408625996092,0.0006404558
408,0.001066973280353892,0.0006256937,0.0010996961472820408,0.0006389462
409,0.0010667921249472663,0.00062544656,0.0011142777263870637,0.0006483226
410,0.0010666316833770838,0.0006254764,0.001110032966903925,0.00064767676
411,0.0010659521870936919,0.0006251885,0.0011018232907144569,0.0006424557
412,0.0010660260461643214,0.0006251549,0.0010964775443586046,0.0006380025
413,0.0010658866759664263,0.0006251008,0.001097223089195789,0.0006362257
414,0.001065472809058686,0.00062512484,0.0010938973485261402,0.0006355291
415,0.0010652530513208865,0.0006250403,0.0011016880801118698,0.0006446197
416,0.001065519444277824,0.0006251102,0.0011082866413957594,0.000644858
417,0.0010651437593944212,0.00062488,0.0010944915543349694,0.0006393344
418,0.0010651016929136606,0.0006248294,0.0010960699114444838,0.00063555746
419,0.001064953164422882,0.00062486983,0.001099988582112642,0.00063806266
420,0.0010646450996629352,0.0006247481,0.0011274720162402984,0.0006689542
421,0.0010643930773195254,0.0006244547,0.0010971907008643779,0.00063990697
422,0.0010641060053853495,0.00062458916,0.001102399809113114,0.00064899743
423,0.00106408245493052,0.00062439573,0.0010934421500001883,0.0006348076
424,0.0010639478506655762,0.000624399,0.001087297493472878,0.00063433126
425,0.0010635694606057583,0.0006242957,0.0011017094679561176,0.00063832046
426,0.0010637828597883888,0.00062421995,0.0010990467902294622,0.00063923
427,0.0010632121339555157,0.00062400755,0.0010907936220751328,0.00063195184
428,0.0010632400403511226,0.0006241857,0.001089591238131395,0.00063148723
429,0.0010632079416341012,0.0006242574,0.0010978031674755229,0.000639854
430,0.0010625172947966602,0.00062364555,0.0011058124523542715,0.00064082904
431,0.0010626441810892991,0.00062400644,0.0010976183597375914,0.0006383244
432,0.00106278645324767,0.0006239717,0.0011000088210532425,0.00063826685
433,0.0010622848608526385,0.00062374194,0.0011405397737390443,0.0006681613
434,0.0010620114901518719,0.0006234807,0.0010923769117950942,0.0006361444
435,0.0010617864429443155,0.0006235288,0.0010983218170561575,0.0006485719
436,0.0010619055494940242,0.0006236485,0.0010912651204896605,0.00063673063
437,0.0010613840160961388,0.0006233292,0.0010991957824300193,0.0006379845
438,0.0010613868656338726,0.0006234045,0.0010865733951404726,0.00063122844
439,0.0010612499699375656,0.0006233386,0.0010991333783180197,0.0006422641
440,0.0010611289753122445,0.0006233373,0.0011042558104020273,0.00065425143
441,0.0010609214020217295,0.00062313525,0.0010889204655537418,0.00063284236
442,0.0010602273128538925,0.0006228134,0.001090244355705998,0.00063678686
443,0.001060503651902997,0.0006229244,0.0010850326123014876,0.0006295444
444,0.001060561018841183,0.0006230765,0.0010956603600507373,0.0006464856
445,0.0010603552359539957,0.0006230928,0.0011176546571367648,0.0006479853
446,0.001059746530449519,0.00062266673,0.0011084002557121757,0.0006465148
447,0.0010597149588322677,0.0006226795,0.0010961284654544448,0.00065514643
448,0.00105944429979672,0.00062259356,0.0010897703268639449,0.0006328438
449,0.001059249242778768,0.00062249164,0.0010833559849193345,0.00062868954
450,0.0010590939718047102,0.0006224143,0.0010940660500326899,0.0006385706
451,0.0010593199469282036,0.0006225418,0.0010881520979634444,0.0006413926
452,0.0010589180467981028,0.0006224299,0.0010889965579335213,0.0006337318
453,0.0010588482355138266,0.0006222471,0.0010953198419669564,0.00063930894
454,0.0010585622401471837,0.0006222352,0.0010846980498793663,0.00063075684
455,0.001058380005090444,0.00062191323,0.0011079060152620797,0.0006438751
456,0.0010586531917245584,0.0006221563,0.0011069461050029776,0.0006430856
457,0.0010583554667447366,0.0006221061,0.0010966942914298632,0.0006461942
458,0.0010581872472287597,0.00062198075,0.0010967930324978495,0.0006487594
459,0.0010577274623465942,0.0006219127,0.0010922249463458584,0.00064178003
460,0.001057948345789734,0.0006218807,0.0010889055033920872,0.0006384059
461,0.0010577054735291514,0.00062174397,0.0010903301831134552,0.0006342542
462,0.001057699557730707,0.0006220833,0.0010830321947104893,0.0006339987
463,0.0010573959247264825,0.0006220262,0.001094073797562605,0.00063732424
464,0.0010571390891488425,0.00062154245,0.0010850946965246329,0.00063260744
465,0.0010567702236046676,0.0006216062,0.001083558698115771,0.00063213543
466,0.0010565996313678366,0.0006211886,0.0010827757948893854,0.00062843633
467,0.0010566406414076136,0.0006215239,0.0010895710085580114,0.00063273864
468,0.0010563303383773473,0.00062121096,0.0010950665903197096,0.0006388789
469,0.00105687971038433,0.0006215836,0.001086442382891631,0.0006341004
470,0.0010564011581953023,0.0006215141,0.0010828615748924022,0.0006309343
471,0.0010559375761911153,0.0006211334,0.0010897577457760202,0.0006415644
472,0.0010560122008392027,0.0006213245,0.0010948539234888232,0.0006338246
473,0.00105575717173275,0.0006209764,0.0010893111799071418,0.00063218805
474,0.0010557237532450446,0.0006211594,0.0011016220662186695,0.00064076326
475,0.0010553917406928895,0.00062090805,0.0010936412798456278,0.0006393114
476,0.0010552343466980181,0.0006208132,0.0010846365269196676,0.0006412857
477,0.00105511523254179,0.000620771,0.0010924404791456232,0.0006374997
478,0.0010553120945234339,0.0006210321,0.0010813808281933592,0.00062924105
479,0.0010550794583191467,0.00062099175,0.0011017478705323263,0.0006416572
480,0.0010549120588884868,0.00062103657,0.0010890462144138413,0.0006334583
481,0.0010542901441701524,0.00062061276,0.0010829774139805518,0.00062992395
482,0.0010546269701881253,0.0006207043,0.0010889557530043687,0.000633411
483,0.001054023296935583,0.0006205904,0.001094078539944611,0.0006349681
484,0.0010543680681306077,0.00062061875,0.0010776684806987394,0.0006284264
485,0.0010540311751162596,0.00062046765,0.0010933138564047683,0.0006472201
486,0.0010538095677861791,0.0006206029,0.001097415337203631,0.00065206725
487,0.0010535027861507352,0.0006202821,0.0010813428654840663,0.00062928995
488,0.0010531825253817522,0.0006201207,0.0010842057124106996,0.0006414543
489,0.0010533916626400417,0.00062027265,0.0010773009385961873,0.00062972296
490,0.0010531849606146431,0.00062021177,0.0010917107975878615,0.00064180663
491,0.001052882263944986,0.0006199013,0.001073356874307597,0.0006252932
492,0.0010527366908398656,0.000619841,0.0010883097664376104,0.00063425105
493,0.0010527938953551893,0.0006199289,0.0010754211882510077,0.00062605244
494,0.0010523525810945372,0.0006198867,0.0010865849142714663,0.00063310517
495,0.0010527588868321214,0.000619842,0.0010867634374907248,0.0006362726
496,0.0010522635350934913,0.00061975874,0.001085949458299604,0.0006334102
497,0.0010520772626295399,0.0006197969,0.0010926620538098232,0.00063237105
498,0.0010519969198548554,0.0006196061,0.0010804675845721074,0.00062639226
499,0.001052396700358755,0.0006198416,0.0010954559996372466,0.00063753047
500,0.0010518542665592415,0.0006196055,0.0010783428122524547,0.0006262717
501,0.0010512371048939032,0.00061955105,0.0010817399324344347,0.0006298384
502,0.0010511785348746524,0.00061936036,0.001088822952285551,0.0006375871
503,0.0010512479598201933,0.00061932177,0.0010802248591020654,0.0006292167
504,0.0010511719977659407,0.0006193571,0.0010936117568615324,0.00064228004
505,0.001050897566860531,0.00061913853,0.0010924181733203916,0.00063676265
506,0.0010510626648768933,0.0006193872,0.0010774211830252584,0.00063050585
507,0.001050966593806896,0.0006193638,0.0010780106363996944,0.0006274845
508,0.0010504786798976595,0.0006189193,0.0010855175551776105,0.00063290953
509,0.0010505388919742464,0.00061890937,0.0010771333740307407,0.00063106586
510,0.0010499678808776208,0.000618687,0.0010777721002056789,0.0006317463
511,0.0010502331851355308,0.0006192195,0.0010742687892687634,0.0006276445
512,0.0010504129125197652,0.00061875005,0.0010863660773322654,0.0006437802
513,0.001049928228857991,0.00061888556,0.0010745674564527166,0.0006292991
514,0.0010496174260071784,0.000618621,0.0010781091775077917,0.0006296157
515,0.0010496684698724267,0.00061872974,0.0010817880321614464,0.00063243374
516,0.0010496876739692661,0.0006187206,0.001080913198190852,0.00063153397
517,0.0010491402951578845,0.0006185816,0.0010776092330024708,0.00063053035
518,0.0010491628564079864,0.00061868626,0.001076754553394713,0.0006323482
519,0.0010489649456517968,0.00061850983,0.001084569853383661,0.00064131606
520,0.0010492218485088172,0.00061844604,0.0010716107609847587,0.00062394625
521,0.0010489984584329314,0.00061834796,0.0010791134069788428,0.0006288159
522,0.0010484870702254902,0.0006182198,0.0011018348109599102,0.0006446389
523,0.001048417534237167,0.00061810284,0.0010767472284418688,0.0006309396
524,0.001048377375132566,0.000618274,0.0011073826784356849,0.0006533852
525,0.0010482240134240652,0.000618115,0.0010765068773486413,0.0006287522
526,0.00104823360859048,0.0006181811,0.0010746853713699547,0.00062614674
527,0.0010480925387020992,0.0006179282,0.001081141187676017,0.0006300204
528,0.0010478749241180903,0.0006180361,0.0010849161374646623,0.0006421052
529,0.0010476732561380295,0.00061784044,0.001082796071190746,0.00063335634
530,0.0010476097298943025,0.000617984,0.0010763332831497604,0.0006268338
531,0.001047617833453357,0.0006178606,0.0010704248187808631,0.00062684517
532,0.0010474194230323257,0.0006176948,0.001079546514200467,0.0006372034
533,0.0010474409589222686,0.00061772886,0.001072061710757898,0.0006253412
534,0.0010471803715032492,0.0006176176,0.0010784284320199738,0.00063679786
535,0.0010468414600714104,0.0006175099,0.0010860667357488318,0.0006365338
536,0.00104668047362831,0.00061751646,0.0010839060612171734,0.0006297193
537,0.0010466654463354862,0.00061744684,0.0010727997604266677,0.0006257275
538,0.0010467378121461286,0.0006174725,0.001078376127192963,0.0006352257
539,0.0010465234443097244,0.0006173054,0.0010838531489431506,0.000633794
540,0.001046118947556373,0.0006174819,0.001089586265130493,0.0006499447
541,0.0010460939140567004,0.0006170154,0.001080287307771893,0.00063029444
542,0.0010462682366594732,0.0006172792,0.001069563639125726,0.0006244102
543,0.0010462962438420819,0.0006172919,0.0010711894268666128,0.0006272659
544,0.001045876315211726,0.0006170319,0.0010855344721694296,0.00063434173
545,0.0010457001910067012,0.0006169586,0.001076888595027333,0.00063008216
546,0.0010454149726878354,0.00061700394,0.0010806756416460379,0.0006299575
547,0.0010453002541053605,0.0006168158,0.001090333835242429,0.0006408807
548,0.0010451345636730545,0.00061677734,0.0010694513125354959,0.0006258247
549,0.0010449775599646867,0.00061648776,0.00107979509912586,0.000638812
550,0.001045149909147813,0.00061683025,0.0010800252250415165,0.00064179744
551,0.0010449323350866394,0.0006168306,0.0010652627655006323,0.00062083686
552,0.0010448230913469591,0.0006164386,0.0010764201652672587,0.00062749046
553,0.0010447451959687958,0.000616677,0.0010816689431484042,0.00063345494
554,0.0010446080723686255,0.00061660283,0.0010706268701004952,0.00062573835
555,0.0010444488759583542,0.0006165191,0.0010750323570032977,0.00062735716
556,0.0010443232583115423,0.0006165331,0.0010760534667830807,0.0006322122
557,0.0010442165622391337,0.00061645627,0.0010692580171024737,0.00062400295
558,0.001044218557172367,0.00061631197,0.0010868172305046886,0.000635509
559,0.0010440346206251033,0.0006164301,0.0010819996828102352,0.0006347823
560,0.0010438458321174948,0.0006162601,0.0010712761227007798,0.0006285916
561,0.0010434147229710171,0.00061630266,0.0010777596980443942,0.0006335265
562,0.0010435822567703167,0.0006160041,0.0010916249032775155,0.000642102
563,0.0010435439029041194,0.00061617565,0.00108737745279808,0.00064717344
564,0.0010433626380339433,0.00061609544,0.0010808911639897624,0.0006328271
565,0.0010432396306406639,0.00061608857,0.001101742796834627,0.00064633996
566,0.0010429223505806124,0.0006158212,0.001081399732118939,0.0006338573
567,0.0010431775053366533,0.0006160525,0.0010730956458743818,0.00062961766
568,0.0010428678599045693,0.00061574904,0.0010805169931006366,0.00062887894
569,0.001042708677765644,0.0006156052,0.0010699860796311743,0.0006233279
570,0.001042951200211555,0.0006159686,0.0010838043485371293,0.00063636084
571,0.0010425448699242453,0.00061580725,0.0010659452235876063,0.000624236
572,0.0010426657700119025,0.0006156339,0.001067154424940937,0.00062791444
573,0.0010421155873191108,0.00061574316,0.001075196745230596,0.0006261909
574,0.0010420628498717301,0.0006153962,0.0010861302069155444,0.000649534
575,0.001042139868265582,0.0006156848,0.0010663740314945842,0.00062380044
576,0.001042049971329982,0.00061542745,0.0010693886555364488,0.00062540174
577,0.001041715296625682,0.0006152723,0.0010680169207999933,0.0006244312
578,0.0010418790066260295,0.000615451,0.0010842383250863669,0.00064746983
579,0.001041649843898894,0.0006152993,0.0010755049424239777,0.0006259533
580,0.001041578231432831,0.0006153688,0.0010694803963542917,0.00062534236
581,0.0010411962387697658,0.00061517855,0.0010802556722287024,0.0006358828
582,0.0010411181919010384,0.00061520975,0.0010851136966190343,0.0006401502
583,0.0010408746664505217,0.0006150306,0.001077749418772723,0.00063091697
584,0.0010411191459859476,0.0006152436,0.0010833299618434892,0.000640341
585,0.0010409905741676014,0.00061511225,0.0010782369800059794,0.0006398138
586,0.0010407500141978428,0.00061495864,0.0010729930545490874,0.00062492955
587,0.001040887154546537,0.00061511877,0.0010715293453967452,0.0006315847
588,0.00104049606623345,0.0006147719,0.0010708820937236068,0.00062474795
589,0.001040523352377831,0.0006149904,0.00107420204845427,0.0006277317
590,0.0010406650949745966,0.0006149218,0.0010844370069173393,0.00063395343
591,0.001040268130081796,0.0006146396,0.0010672560741956999,0.0006245712
592,0.001040213104968785,0.00061462773,0.0010685737724602756,0.00063070277
593,0.0010400599862362015,0.00061468134,0.0010742697302149194,0.0006283846
594,0.0010399290763333261,0.00061450177,0.0010839506495612088,0.0006389902
595,0.0010397999276307408,0.0006146481,0.0010690871139751063,0.00063212076
596,0.0010397030240271324,0.00061435375,0.0010780440955108419,0.00062983704
597,0.001039702427497971,0.0006143546,0.001081244445694623,0.00064599735
598,0.001039492591081392,0.00061451475,0.0010752233340434467,0.0006352604
599,0.001039558022418784,0.0006145097,0.0010779501452436344,0.0006285224
600,0.0010393979101743105,0.0006145618,0.001094884108811421,0.0006487178
601,0.0010394048141288078,0.00061445386,0.0010691952373764614,0.0006267751


==> Preprint 12082022/figures/models/6/saddle/comparison.txt <==
  Method            | Mean Absolute Error   | Max Absolute Error    | Root Mean Sqrd Error
* Neural model      |     2.0561125129e-03  |     1.3178993762e-01  |     3.0082804151e-03
* Numerical method  |     1.1833152175e-01  |     5.3794091940e-01  |     1.5479138494e-01

==> Preprint 12082022/figures/models/6/saddle/training_log.csv <==
epoch,loss,mae,val_loss,val_mae
0,0.024094378377795826,0.014787421,0.014551413768184869,0.008502834
1,0.012566765963957179,0.007264275,0.010938523115853593,0.0063337875
2,0.01029804683031406,0.005949819,0.009846161543776991,0.0056139827
3,0.009248874946271982,0.005358903,0.008910048037902775,0.005138832
4,0.008645575428730536,0.0050109765,0.008511127104621896,0.004907422
5,0.008241816543427287,0.004776138,0.008142580138313846,0.0047039227
6,0.007987332673331831,0.0046289447,0.008123441090445027,0.0048060906
7,0.007780219600556726,0.004508113,0.007634522331188866,0.004333339
8,0.007604667198479408,0.0044048983,0.007678101989636959,0.0044307853
9,0.007482840608423155,0.004330573,0.007522872650920791,0.0043928646
10,0.007368841964874089,0.004261354,0.00746433052734519,0.004344609
11,0.007263772789356019,0.0041973777,0.007578392765861388,0.004383081
12,0.007167978114757321,0.0041417405,0.007137063648594633,0.0040699122
13,0.007085966532739255,0.004092907,0.007014301092426573,0.004040067
14,0.00702669410689387,0.004061556,0.007243773940791729,0.0041291974
15,0.006968722178873328,0.0040229326,0.00668636477854631,0.0037914233
16,0.0069107103030292254,0.003984767,0.007030704634589102,0.004170968
17,0.006861365370850437,0.0039567375,0.0070587120212525405,0.004159018
18,0.006813014442672917,0.0039285226,0.0067445702265246255,0.0039231987
19,0.006767055390706002,0.0038981305,0.0070378054882384465,0.0040615886
20,0.006728488946555562,0.0038714758,0.006903967292612014,0.0039127395
21,0.006687833484271319,0.0038459313,0.006857619424637289,0.0039578625
22,0.0066565397125230704,0.0038240456,0.006532273237138823,0.0036973031
23,0.006620615630693251,0.0038031968,0.006732705941922045,0.003876489
24,0.006585850055165996,0.0037843664,0.006703811985088851,0.003783437
25,0.00656704590257082,0.0037672229,0.006606097697203217,0.0037922976
26,0.006539651466170607,0.0037505638,0.006483769175640427,0.0036938693
27,0.006498727853090515,0.0037278612,0.006594086159192336,0.0038052187
28,0.006481926288899767,0.0037140548,0.00639112149072113,0.0036703444
29,0.006455427896670216,0.0036990033,0.006416648058214203,0.0036591687
30,0.006437575665522843,0.0036878963,0.006483063110175104,0.003678398
31,0.006411379287522823,0.0036715737,0.006650581087467893,0.003791161
32,0.006393831386457021,0.003659026,0.006379836717871977,0.0036445227
33,0.006376030616649663,0.0036456517,0.006333850356698817,0.003604491
34,0.006356118630262803,0.0036316318,0.006381609360636959,0.0035610285
35,0.006329322243154756,0.0036165921,0.006339588718212004,0.0035751672
36,0.006313558832184409,0.0036054289,0.006415267250152815,0.0036158918
37,0.006295777655355817,0.0035918872,0.006291932372060588,0.0035666176
38,0.006276701440085309,0.003581003,0.006350479121822327,0.0036159481
39,0.006263280634048231,0.003573219,0.006167924653676103,0.003509537
40,0.006237938572699732,0.0035566473,0.006448137732605673,0.0038052744
41,0.006223397476876955,0.0035489772,0.0062281851137137925,0.0035708228
42,0.006203711503639951,0.0035362088,0.006323803283378557,0.0035555274
43,0.006191669225755974,0.0035261519,0.006103408565514336,0.0034329845
44,0.006174606948997039,0.0035155637,0.006173458438156647,0.003460416
45,0.006153642596210044,0.003500795,0.006305920706433313,0.0035383787
46,0.006141864929520096,0.003495262,0.006546463458805449,0.0037979686
47,0.006129025472479257,0.0034855471,0.0061719776949924485,0.0034792477
48,0.006114673718700968,0.003475144,0.00609086344374027,0.0033910067
49,0.0061028233843497875,0.0034679214,0.006178806785363446,0.0035451034
50,0.006088766774361117,0.0034569534,0.006162667112359044,0.0034850491
51,0.006073182255054253,0.0034485776,0.0061407842264490685,0.0034897402
52,0.006066418612015382,0.0034445715,0.006002488244491005,0.00336043
53,0.006050108236655935,0.0034332124,0.006271959548127976,0.003590067
54,0.0060436397639830365,0.0034267402,0.006096698752026997,0.0034825075
55,0.006028912010157408,0.0034201634,0.0059624083919076485,0.003330587
56,0.006026270758315493,0.0034146977,0.006130775081981138,0.0034229485
57,0.006014324731271473,0.0034071151,0.00606530046732659,0.003407701
58,0.006007416189084521,0.0034007542,0.0060101874053063355,0.0034159303
59,0.005992568107190784,0.003394772,0.006044400350497444,0.0033853033
60,0.005989331717158561,0.0033887515,0.005995367394928511,0.0034058043
61,0.005972546929147332,0.0033811934,0.005940010896696043,0.0033180937
62,0.005962837934334502,0.0033742168,0.006145668946360977,0.0034584915
63,0.005951988942394138,0.0033683933,0.005843326990945245,0.0032815482
64,0.005943542875029141,0.00336387,0.006419467827359647,0.0037638708
65,0.005940522579209764,0.0033578265,0.005996264437118606,0.0034084101
66,0.005926902081075657,0.0033500826,0.006097315899197178,0.0033779545
67,0.005919052039412766,0.0033446464,0.0061758237314352106,0.0035499264
68,0.005910360574791864,0.0033393798,0.005868883494086953,0.003290184
69,0.005905234479987818,0.0033346976,0.005902488257482957,0.0033138571
70,0.005892064659201174,0.003329286,0.005878527902415261,0.0033198185
71,0.005114446945451821,0.0028375038,0.0052252283855159605,0.0028850609
72,0.005034320137322446,0.0028013152,0.0050379664671450185,0.0027821066
73,0.005000555787117165,0.0027870098,0.005028078085086762,0.002789681
74,0.0049776869478681,0.0027809304,0.005027053544148323,0.00275787
75,0.004956977084402448,0.0027745299,0.005126154980835687,0.0028539852
76,0.0049410735436204245,0.002770495,0.00507828932566263,0.0028155441
77,0.004928050089168396,0.0027658795,0.004996953451266385,0.002768693
78,0.004914481394440844,0.0027620734,0.005001545863199244,0.0027912594
79,0.004904383529105752,0.0027570948,0.005037543892980316,0.002794408
80,0.004893465989029438,0.0027549947,0.005005964591841948,0.0027892909
81,0.004881947308856562,0.0027531225,0.00510357168783544,0.0028567216
82,0.004878225290252609,0.0027520058,0.005120533397620993,0.0028521826
83,0.004867677657937856,0.0027483692,0.004905286066189141,0.002741292
84,0.004859036568989581,0.0027469848,0.004952778444488775,0.0027876503
85,0.004848527304816488,0.002744427,0.004915584990244088,0.0027332513
86,0.004850505354032852,0.0027450672,0.005038518767064844,0.002847592
87,0.004842408111264203,0.002741854,0.004906194981264413,0.0027667226
88,0.0044170467412167755,0.0024740635,0.004531251933105959,0.0025126254
89,0.004382058756510794,0.0024583973,0.00452743616348624,0.0025026365
90,0.004364882549909154,0.002452372,0.004558976781049923,0.0025246262
91,0.004351961205372237,0.0024482335,0.004457087816897029,0.002475892
92,0.0043430964190610535,0.002446224,0.004496283917604393,0.0025066715
93,0.004330721023685921,0.002442016,0.004511557800245013,0.0025122028
94,0.004322617470470672,0.0024400842,0.0044857733583194784,0.0024914609
95,0.004312014099080154,0.0024370132,0.004425521372694279,0.0024661918
96,0.004305627157090624,0.0024348693,0.0044669220119164564,0.0024874834
97,0.004295516647925361,0.0024328588,0.004441597390634401,0.0024918902
98,0.004292005044052585,0.002431567,0.004413100268524175,0.0024655669
99,0.004284465563264453,0.002430601,0.00443978147611781,0.0024905833
100,0.004279597541845126,0.0024278918,0.0044005379173190804,0.0024605584
101,0.0042725667830932875,0.0024269302,0.004400838139792572,0.0024658141
102,0.004265805265315997,0.0024258813,0.004456955962251018,0.002511827
103,0.004261239650219517,0.002423735,0.004372142828837805,0.0024392705
104,0.004037243692073866,0.0022819508,0.004226940242862967,0.0023611852
105,0.004022257949516707,0.0022744555,0.004174623155171963,0.0023227597
106,0.004013953880606494,0.0022723426,0.00418807629585654,0.0023265912
107,0.0040069143139261215,0.0022696648,0.0041920541679424765,0.002333488
108,0.004000918576555451,0.00226738,0.004173781245317489,0.0023289495
109,0.003996107301817014,0.0022661411,0.0041704839251019196,0.002327139
110,0.003991382363387258,0.002264188,0.004172809276334424,0.0023271972
111,0.0039845942319090425,0.0022621267,0.0041798059652152775,0.0023414858
112,0.003980576328973441,0.002261217,0.004148240599361643,0.0023161038
113,0.003975960436590518,0.0022597087,0.004185637683401693,0.0023395796
114,0.003971150894138934,0.0022583744,0.0041556882701295665,0.0023216032
115,0.003965979254930964,0.0022570218,0.004165480432643952,0.0023240382
116,0.003964063340813188,0.0022561704,0.004156896341158094,0.0023434698
117,0.003959248232557811,0.0022552055,0.004127415683533282,0.0023074402
118,0.003956447990578417,0.0022548335,0.004127430868200924,0.0023081498
119,0.003951539310615595,0.0022523955,0.004124091114408241,0.0023120798
120,0.003842306505982993,0.002183907,0.004044690199596418,0.0022557182
121,0.003835506881897235,0.0021808362,0.004047462078826997,0.002257521
122,0.003832623588749735,0.0021793977,0.004042757872050926,0.0022543971
123,0.003828269934409832,0.0021780026,0.004037405866150242,0.0022549636
124,0.0038254084789827343,0.002177049,0.004058759662680031,0.0022677572
125,0.0038231374977689037,0.0021764233,0.00403424768776192,0.0022519662
126,0.0038204101214214968,0.0021759341,0.004041309561185356,0.0022565199
127,0.0038171569035097873,0.0021743253,0.0040306454724095,0.0022476376
128,0.003815079625745241,0.0021742487,0.004022780931946598,0.0022495543
129,0.0038124142542760244,0.002172957,0.004040145464646179,0.0022613297
130,0.0038105937300372053,0.0021726193,0.004018754682243133,0.0022513256
131,0.0038068478709268245,0.002171576,0.004024152232463201,0.0022503417
132,0.003805093959286792,0.0021708603,0.004031806823221556,0.0022557585
133,0.0038034907976707798,0.002170305,0.0040409656680689444,0.0022732
134,0.003801325431099316,0.0021696156,0.00401971704515995,0.0022540728
135,0.003798094229586618,0.002168481,0.0040076656540111825,0.0022427745
136,0.0037955110252114953,0.002168104,0.004047318708468726,0.0022692685
137,0.003793694359504365,0.0021673231,0.004017926366254017,0.0022512123
138,0.0037905380915588763,0.0021670305,0.004005543017190376,0.002246538
139,0.003789207270110348,0.002166116,0.003989408735756812,0.00223602
140,0.0037874551861928887,0.0021653203,0.004005543322274184,0.0022461645
141,0.003784284916862698,0.002165045,0.004003876129707485,0.0022470239
142,0.003782826841383665,0.002164507,0.003998732867261908,0.0022426252
143,0.003780486268495222,0.0021634153,0.003983087224795129,0.0022346952
144,0.0037789401191295233,0.0021632218,0.003989219581488984,0.0022409228
145,0.0037751740974264203,0.0021619925,0.003981655211813679,0.0022381414
146,0.003774524855793101,0.0021622996,0.003996759582715585,0.0022452986
147,0.003771763656450723,0.0021614018,0.003984872489942439,0.0022344622
148,0.0037704226656873185,0.002161,0.00400744225241854,0.0022596833
149,0.003767969179184325,0.0021596919,0.003980019302381423,0.0022398622
150,0.0037658588751776734,0.0021591494,0.003964628971633786,0.0022276225
151,0.003764136489249889,0.0021588628,0.0039797145543443175,0.0022338156
152,0.0037620242269022575,0.0021578076,0.003975112431686451,0.002238279
153,0.0037596538019778318,0.0021576113,0.003966546549795777,0.002229453
154,0.003758263368358235,0.0021574502,0.003971404924533647,0.0022379402
155,0.0037563465877434622,0.0021569075,0.00401677860663834,0.002272584
156,0.0037543936834887976,0.002156025,0.003961805556972291,0.002225992
157,0.0037526183594032525,0.0021548604,0.003973990276904608,0.0022373903
158,0.003750995987000859,0.0021550944,0.003950728840960062,0.0022216737
159,0.0037491359796790716,0.002154309,0.003984890200373867,0.0022494271
160,0.0037477966903350494,0.0021540702,0.003999146926329432,0.0022692985
161,0.0037454428086966226,0.0021531344,0.003958852292839766,0.0022310282
162,0.0037439575726977317,0.0021531547,0.003957574760344719,0.0022274829
163,0.0037415052058101137,0.0021516723,0.0039669029659052365,0.0022411095
164,0.0037402074184839013,0.0021516301,0.003962195541920478,0.00223821
165,0.0037383749999770947,0.002151137,0.003945399076904807,0.002224287
166,0.0037363602433439975,0.0021506832,0.003956353696922567,0.0022367723
167,0.003735953555495653,0.002150518,0.003965828567511883,0.002237372
168,0.0037332470567966766,0.0021496369,0.003940756762546979,0.0022206567
169,0.003731847737225754,0.002149789,0.003952015604885834,0.0022293555
170,0.003730030869191537,0.002148975,0.003928307211187125,0.0022128397
171,0.0037281478492449697,0.0021478634,0.003950538421983202,0.002229793
172,0.0037271718505330204,0.0021477144,0.003959755707991608,0.0022490409
173,0.003724626016043265,0.002147601,0.00394446982914662,0.00223049
174,0.003722736407496411,0.0021464059,0.003932193054281108,0.0022223317
175,0.0037211951473967325,0.0021455577,0.0039402220129734575,0.0022245343
176,0.0037200397178657973,0.0021454103,0.003928121821679341,0.0022122124
177,0.003717593827336697,0.0021447446,0.003951636949119379,0.0022337136
178,0.003716338704774377,0.0021445642,0.003941108670700069,0.0022289387
179,0.0037144854602223897,0.0021442666,0.003923024656398188,0.0022149747
180,0.0037130050157612644,0.0021435753,0.003927815359473532,0.0022270922
181,0.0037125494508798013,0.0021441958,0.003928502212635157,0.0022206393
182,0.003710189732896153,0.0021422752,0.003923871964861676,0.0022212502
183,0.00370929748446605,0.0021419376,0.003926493595409787,0.0022216516
184,0.003707962633672948,0.0021421546,0.003915873601911044,0.0022130876
185,0.0037046755159492644,0.0021410575,0.003922236551386974,0.002216962
186,0.003704503938475079,0.002140759,0.003928326806965684,0.0022282943
187,0.0037027584218705958,0.0021398119,0.003920850652794056,0.002218427
188,0.0037007097634724874,0.0021396028,0.003932632484635137,0.0022288691
189,0.0037010333759419636,0.0021397683,0.003939977166808532,0.0022333753
190,0.0036981857224725277,0.002139078,0.0039124611314988785,0.002216829
191,0.0036966907014896492,0.0021383949,0.003928607584803092,0.0022302351
192,0.0036954929639770426,0.002138079,0.0039054414798779923,0.0022153463
193,0.0036940871436476415,0.0021376205,0.003935062430098812,0.0022376736
194,0.0036924225161086726,0.0021372235,0.003902927854480127,0.0022086664
195,0.0036897076662809444,0.002136064,0.003904061944596927,0.002213605
196,0.003689385730226982,0.0021356146,0.003915072592525308,0.0022136318
197,0.003687806067982497,0.0021357404,0.003910883743966522,0.002220016
198,0.0036860587927180478,0.0021351967,0.003884497174402862,0.0022007262
199,0.003685714368924703,0.0021346805,0.003901272671999919,0.002209466
200,0.003683697907003471,0.002133687,0.003917208701125526,0.002224986
201,0.003683193372812944,0.002134151,0.0038953129675945047,0.0022101058
202,0.003681544629581567,0.0021335487,0.003931737069301293,0.0022409451
203,0.0036793599771448118,0.0021326998,0.0038988859736046504,0.002208635
204,0.003677183557535469,0.0021316342,0.0039048210566959445,0.002222065
205,0.0036762777466509966,0.002131507,0.0039007928711785288,0.0022133484
206,0.0036756456417761205,0.002130706,0.0039129501501150455,0.0022365171
207,0.0036733126029309155,0.0021309413,0.0038880248799254753,0.0022057476
208,0.0036732850308894053,0.0021306628,0.003920969624469932,0.002228032
209,0.0036712482033435,0.0021299603,0.0038931221110774985,0.0022091968
210,0.003669478332390848,0.0021294435,0.0038881397561999864,0.0022161044
211,0.003668681483528852,0.0021291107,0.0038981648547169417,0.002219713
212,0.003667623360092732,0.0021289594,0.003880883917218347,0.0022030843
213,0.003665919013031824,0.00212869,0.003899750487344329,0.0022319073
214,0.0036652277326048935,0.0021278341,0.0038746863646447922,0.0022014717
215,0.0036642002174056203,0.0021277615,0.0038675829267549476,0.0021964612
216,0.003662027713122593,0.0021266977,0.0038953062841749772,0.0022186614
217,0.0036607049865025206,0.0021263063,0.0038698793629031126,0.0022003008
218,0.003659647666198787,0.0021261722,0.0038706875581267417,0.0022006785
219,0.0036587835830926797,0.0021255931,0.0038889268422733245,0.0022173484
220,0.0036575726575389603,0.0021253238,0.003892811105689614,0.0022297723
221,0.0036554924397819073,0.0021244348,0.00387380734714164,0.0022005606
222,0.0036555284126066193,0.0021250076,0.0038697458135605644,0.0022031597
223,0.00365395891039814,0.002123481,0.0038522830922303403,0.0021859275
224,0.0036522728158135172,0.0021233133,0.003865395159274745,0.0022016892
225,0.003651159074699554,0.0021233961,0.0038592292062571494,0.002197839
226,0.0036503834180225832,0.002122837,0.003877795734939268,0.0022058191
227,0.0036494093893741993,0.0021226422,0.0038876710596073404,0.0022175498
228,0.0036470372535778828,0.0021217456,0.0038592376496702626,0.0021944067
229,0.003645582511708453,0.002121127,0.0038658107337448118,0.00220614
230,0.0036449505214675073,0.0021209852,0.003922141052808549,0.0022351474
231,0.003643888895915666,0.0021205794,0.0038694042202655214,0.0022011844
232,0.0036426054644950285,0.0021205454,0.0038782999383145814,0.0022230207
233,0.003641770146796083,0.002119707,0.003852242406537516,0.002188351
234,0.003640252153659333,0.0021191048,0.0038953965679716955,0.0022392098
235,0.003639546968215945,0.002118907,0.0038500107923832745,0.0021968454
236,0.0036387180476024003,0.0021184785,0.0038563955941131366,0.002194309
237,0.0036373098110268976,0.0021179398,0.0038687119271100354,0.0022070534
238,0.0036357964275787096,0.0021177426,0.0038496641618123426,0.0021922418
239,0.0036357587886659526,0.002117784,0.0038555069388016977,0.0022062848
240,0.0036333768463031844,0.0021165523,0.003847956263376363,0.0021901806
241,0.0036317952799162457,0.002116224,0.0038523309847073323,0.0021960211
242,0.0036319419235132672,0.0021162345,0.0038328253240181255,0.002181421
243,0.0036298506553398644,0.0021157966,0.003868658896503803,0.0022146837
244,0.0036299626631509947,0.0021157018,0.0038661723809958097,0.0022050396
245,0.0036288787820498813,0.0021154473,0.00385206952509042,0.002192709
246,0.0036263633634080125,0.0021142447,0.0038630551450390266,0.0022018834
247,0.0036259566044175113,0.002114444,0.0038815730205610144,0.002225518
248,0.003624530021552145,0.0021139935,0.003860245051976742,0.0021976319
249,0.0036231196225072902,0.002112951,0.0038701115008904635,0.00221772
250,0.003622151462994841,0.0021125367,0.003834228586270377,0.0021883897
251,0.0036211128260160434,0.00211236,0.003832111988425061,0.002184625
252,0.00362028314915666,0.0021121916,0.003837749677959418,0.0021863836
253,0.0036184977689548226,0.0021116363,0.003837050633529361,0.0021885552
254,0.0036185796373257527,0.002111771,0.003840099630416958,0.0021926248
255,0.0036163017093861056,0.0021103423,0.0038274790492055415,0.0021853084
256,0.003616085592560161,0.0021106629,0.003841978904211472,0.0021918088
257,0.0036144765710438807,0.0021100186,0.003851738317624936,0.0022042976
258,0.0036139623034794474,0.0021094724,0.003836913796223864,0.0021937652
259,0.003612718169217481,0.0021094948,0.0038412989060250357,0.0021902514
260,0.003611272402164925,0.002108649,0.0038615948993314425,0.0022078184
261,0.003611400778784861,0.0021085653,0.003853108396080115,0.002202881
262,0.0036101509202356207,0.002107821,0.0038273764714463233,0.0021863265
263,0.003608596952654735,0.0021074773,0.003861418246953355,0.0022070867
264,0.0036073294053498976,0.0021074929,0.003824131461685046,0.0021852548
265,0.0036068493398710494,0.0021074638,0.003844672950409421,0.0021978451
266,0.0036071786274286042,0.0021070272,0.003829823332592034,0.002193259
267,0.003604560801133234,0.0021062691,0.003860425356295089,0.0022198835
268,0.0036029083931397596,0.0021054235,0.003820899898171643,0.0021797172
269,0.0036024503062808224,0.002105487,0.0038257213668270325,0.00218018
270,0.003601839699810065,0.002104431,0.0038145334405079033,0.0021779856
271,0.0036013142909478843,0.0021045993,0.003838422616454939,0.0022083716
272,0.0035998490332207742,0.0021049157,0.0038267330660349567,0.0021931003
273,0.0035990030399097855,0.0021041878,0.003813555009781256,0.0021795644
274,0.0035978004538963987,0.002104432,0.003816226909985665,0.0021820716
275,0.0035961791015276553,0.0021028672,0.0038064142922685108,0.0021724955
276,0.003596201303763924,0.0021035557,0.0038090127053828546,0.002176669
277,0.003595359463567667,0.0021028682,0.0038142170136083045,0.0021798855
278,0.0035940302113976626,0.0021027601,0.0037947032757225,0.0021662642
279,0.0035928576939111795,0.0021015138,0.003816642207203472,0.0021933673
280,0.0035917407535133424,0.0021012714,0.003805381616432483,0.0021721958
281,0.003591479888520042,0.0021014188,0.003826543848587082,0.0021924777
282,0.0035913373100527318,0.002101013,0.003807055726145507,0.0021798797
283,0.003588298338556669,0.0020998565,0.0038199297395273705,0.0021851156
284,0.003588664390502449,0.0021002456,0.0037976115257595798,0.0021737947
285,0.0035872072608522944,0.0020996043,0.0038027342459095474,0.0021791393
286,0.0035867732415213534,0.002099025,0.0037969254333241886,0.0021729816
287,0.003584788222098389,0.0020986367,0.003806517866192191,0.0021795996
288,0.0035845090792056724,0.0020989624,0.0038154710725997396,0.0021835915
289,0.0035839659413083366,0.0020987678,0.003803926914233417,0.0021746433
290,0.0035820639435135042,0.0020975806,0.0038033778115276516,0.002179666
291,0.0035820860766411144,0.0020978798,0.0038761206925494018,0.0022372212
292,0.003581078507077761,0.002097947,0.0038133193074045978,0.0021820508
293,0.003580703619828102,0.0020975734,0.0037986105381400057,0.0021714703
294,0.003579642530360102,0.0020971042,0.0037885957370993673,0.0021718186
295,0.0035780524910302004,0.0020959605,0.00379841522962104,0.0021803342
296,0.0035780468348572594,0.0020961724,0.0037988314814354535,0.0021812716
297,0.0035768329429002187,0.0020960998,0.0038036257375671186,0.0021878928
298,0.003576163751144467,0.0020958348,0.003804178821416368,0.0021798234
299,0.0035749648043520107,0.0020952027,0.003793098387457818,0.0021763714
300,0.0035737339659329065,0.0020950993,0.003776769794198706,0.002160226
301,0.0035732460702147437,0.0020944166,0.003785899676655681,0.0021706729
302,0.0035727984368506644,0.0020946637,0.003793956271737311,0.0021756527
303,0.003570457654862161,0.0020942774,0.0038024516345059513,0.0021786285
304,0.0035708906913101655,0.002093364,0.003795090287554196,0.0021968347
305,0.003570350357504844,0.002093686,0.003789506082840436,0.002171682
306,0.003568036621954052,0.0020928541,0.0037711255785871727,0.0021586563
307,0.00356893879680185,0.0020930574,0.003778917905619955,0.002161586
308,0.0035671291794526507,0.0020926748,0.003783323766342363,0.0021700908
309,0.0035663763875040497,0.002092629,0.003841019284904773,0.0022155396
310,0.003565579268725787,0.0020924378,0.0037798279586592556,0.0021665308
311,0.0035653706320373036,0.002091696,0.003779506370021655,0.0021686729
312,0.003564435365664986,0.0020915123,0.0037791721217369464,0.0021622833
313,0.0035626415202163844,0.0020904688,0.003770729768462375,0.0021625475
314,0.0035622353963793278,0.0020910448,0.003786899796182587,0.0021720657
315,0.003562053529849785,0.002090294,0.0037797416087005362,0.002168426
316,0.003561582978529602,0.0020902595,0.003780803730050874,0.0021686652
317,0.0035601077170650344,0.0020902087,0.0037744145846607476,0.0021684868
318,0.0035601891782026437,0.0020899633,0.0037844843766158573,0.0021754084
319,0.003559164930010781,0.002089597,0.003770837963436722,0.002163848
320,0.003557705087053481,0.0020896448,0.0037714991286045964,0.002163055
321,0.0035567244257380384,0.0020889654,0.003777854767478261,0.002173615
322,0.0035556429872453236,0.0020880955,0.003780691457264105,0.0021660745
323,0.003556131243132763,0.0020882906,0.0037903818258046506,0.0021780506
324,0.0035546457772399004,0.0020881258,0.0037847215873185102,0.0021729462
325,0.003554373153743231,0.0020879516,0.0037725012061863685,0.0021672472
326,0.003553272370627503,0.0020874203,0.003771190522380131,0.0021656686
327,0.0035514322983772714,0.0020871463,0.0037724009006808584,0.002162669
328,0.0035518455762544804,0.002086835,0.0037712801580130056,0.0021703755
329,0.0035517968703614074,0.0020866257,0.003773075833058519,0.002167242
330,0.003550428582770914,0.0020866024,0.0037701801723104117,0.00216568
331,0.0035501087983218524,0.002086311,0.003772788009247611,0.0021661592
332,0.0035490646278142474,0.0020860473,0.003800741626286411,0.002184111
333,0.003549311577901165,0.002086147,0.0037879777863369115,0.0021866572
334,0.0035474032836458162,0.002085211,0.003770011499826537,0.002164861
335,0.0035462308281712725,0.002084819,0.003766159383911328,0.002165726
336,0.0035454238560441312,0.0020846627,0.0037951213652113592,0.0021919436
337,0.0035451322712052834,0.002084473,0.0037613565095905178,0.0021577766
338,0.0035448040619887786,0.0020850108,0.003757475132790593,0.0021635124
339,0.0035442581223482606,0.0020847158,0.0037691605802267305,0.0021703728
340,0.003544321725139056,0.0020846894,0.0037659252366348335,0.0021663613
341,0.003541762928276832,0.0020835714,0.0037449038318293605,0.002150619
342,0.0035412357990804474,0.0020835244,0.003768108404396144,0.0021662768
343,0.0035408475162947432,0.002082702,0.003761887747618309,0.002160954
344,0.0035404614396606924,0.0020824554,0.0037552556763072674,0.002164837
345,0.003539699243339588,0.0020826664,0.0037626336439575796,0.0021667809
346,0.003539369036178881,0.0020821854,0.0037594080142927585,0.002163269
347,0.003538202402999206,0.0020823833,0.0037772823515718483,0.0021815572
348,0.003537780856346055,0.002082004,0.0037381557138080647,0.002149732
349,0.003536757002716527,0.0020818652,0.003750136708536484,0.0021553873
350,0.0035355778781684835,0.002081056,0.003759546223590752,0.0021609166
351,0.00353636853490508,0.0020807271,0.003765005847514905,0.00216516
352,0.0035349406809021436,0.0020809153,0.0037498651441270196,0.0021612172
353,0.003533919298597518,0.0020807306,0.003758049961319857,0.0021627825
354,0.0035331763894919732,0.0020806687,0.003745138115743975,0.0021506133
355,0.003533613076013404,0.002080668,0.0037493586183724027,0.0021624928
356,0.003531725130013637,0.002079597,0.003775828410477432,0.0021795519
357,0.003531291126167384,0.0020797842,0.0037489267248570525,0.0021571028
358,0.003531969683626586,0.0020798836,0.0037646250811561076,0.0021673143
359,0.0035304422404561853,0.0020794182,0.0037686898899579775,0.0021751397
360,0.003529653604892183,0.0020789672,0.0037542218856655334,0.0021613543
361,0.003527594097665979,0.0020781246,0.0037626255786471267,0.0021723644
362,0.0035274748963327997,0.0020787106,0.003750801347532508,0.0021629974
363,0.0035281752300090445,0.0020789031,0.003756650093122098,0.0021610153
364,0.003526116900014289,0.002078263,0.0037522280309034996,0.002162384
365,0.0035256038280134724,0.0020773693,0.003737380167989095,0.0021549338
366,0.003525746396116878,0.0020779017,0.003739494434873162,0.0021521493
367,0.0035246291713280356,0.002076738,0.0037585894393243275,0.002171206
368,0.00352378858150055,0.0020769832,0.0037352900142289124,0.0021494122
369,0.003523982860911936,0.0020769585,0.003722192635002573,0.0021438117
370,0.0035221636519429944,0.0020760829,0.0037391678426156325,0.0021530774
371,0.003522103299899083,0.0020761334,0.0037565606146898896,0.0021767085
372,0.0035221297347735043,0.0020763585,0.00373795250532912,0.002151987
373,0.0035218849818686934,0.0020764403,0.003725707202798149,0.0021479754
374,0.0035203036595149546,0.0020756088,0.003769392651949446,0.002172192
375,0.003521096156637015,0.0020762505,0.00377887936485729,0.0021799724
376,0.0035192315997629934,0.0020758626,0.00373518612009897,0.0021513049
377,0.0035186878920760384,0.0020754507,0.0037597060224000855,0.0021775886
378,0.003517965077975617,0.0020745993,0.0037492572114031387,0.0021757942
379,0.0035177362329304094,0.0020748037,0.0037362091010703846,0.0021539365
380,0.0035162672462884814,0.0020744833,0.00371623346869462,0.0021393623
381,0.0035153622957543327,0.0020742803,0.0037315040929861115,0.002148969
382,0.0035157820735872984,0.0020743145,0.00374063941831137,0.0021616772
383,0.0035144654250853107,0.0020732733,0.003734312904701477,0.0021487365
384,0.0035133970923245453,0.0020734947,0.0037355087932353826,0.0021513414
385,0.0035137053876180837,0.0020735015,0.0037516341410677874,0.0021773677
386,0.0035130215000872974,0.0020731497,0.0037569459142538157,0.002167231
387,0.0035124207609313874,0.0020731948,0.003754663651015276,0.0021749807
388,0.0035111003909812227,0.0020727334,0.0037346971702204228,0.002157893
389,0.003512215719264666,0.0020732288,0.0037216240667185827,0.002145663
390,0.003510277848786475,0.0020725206,0.003733701447324283,0.0021546844
391,0.003510226451354315,0.0020722083,0.00374077459632137,0.0021556453
392,0.003509327762540412,0.002071423,0.0037297500530313905,0.0021498099
393,0.003508168341627132,0.0020717827,0.003727785278889539,0.002150391
394,0.0035076545491849707,0.0020709555,0.0037250183462627057,0.0021444727
395,0.003506818934072708,0.0020708914,0.0037318949009160895,0.0021526043
396,0.0035074580505218772,0.0020709452,0.0037334727689806975,0.0021526343
397,0.0035052643541524414,0.0020707718,0.003719502580601008,0.0021423073
398,0.0035053134602324046,0.0020707168,0.003738257094243374,0.002166297
399,0.0035041025927660804,0.0020701303,0.003725259787579144,0.0021493605
400,0.0035042045147340847,0.0020699315,0.003733609067783752,0.0021514352
401,0.0035040028807596536,0.0020701627,0.0037210227611188655,0.0021465644
402,0.0035036534885908807,0.0020692856,0.0037174844517881226,0.0021459733
403,0.0035018825767129357,0.0020695184,0.003710145935176416,0.0021409427
404,0.003502801385711051,0.0020695035,0.003708626823873161,0.0021363157
405,0.003500806341215686,0.0020688046,0.003741739081073192,0.002162618
406,0.0035000063469100597,0.0020685415,0.003740808703223319,0.0021570032
407,0.0035009966838062184,0.002069134,0.0037381920888448364,0.0021552143
408,0.003500095479315796,0.0020685967,0.003698916126425592,0.0021385443
409,0.0034993933474180496,0.0020681527,0.0037416306711375615,0.0021688372
410,0.0034987602583794876,0.0020683599,0.003726140485541318,0.0021495037
411,0.003497954048886877,0.0020668982,0.0036994959648071293,0.0021342442
412,0.0034978734813837036,0.0020673242,0.0037038648925565303,0.0021346007
413,0.003496834691208951,0.002067545,0.0037217282648330983,0.002152038
414,0.0034967572806544555,0.0020672986,0.003729849544797659,0.0021545955
415,0.003496151212184644,0.0020665673,0.003727211478636927,0.002156821
416,0.0034956093592524427,0.0020674767,0.0037216026050131087,0.0021500993
417,0.003496141049024918,0.0020669983,0.0037219802179147264,0.002156938
418,0.0034947193649673344,0.0020664285,0.0037364909693148466,0.0021651138
419,0.003494190442027485,0.002066121,0.003718053038227204,0.0021485381
420,0.0034926026959154603,0.002066115,0.003724171744449812,0.0021576271
421,0.0034931636716974135,0.0020659876,0.003711999776809702,0.0021458915
422,0.0034930077276579125,0.0020658877,0.003730474597335444,0.002155719
423,0.0034920384099146745,0.0020656362,0.0037073447112547704,0.0021446
424,0.003491396325282533,0.002065298,0.003717297827901814,0.002154223
425,0.003489572836105534,0.0020650907,0.003709745329262702,0.0021430093
426,0.0034923793119193496,0.0020659107,0.0037136519407930707,0.0021486173
427,0.0034904954103819577,0.0020650548,0.0037049474544618276,0.0021421185
428,0.003489910799371441,0.0020647072,0.0037002838716555225,0.0021358915
429,0.0034891420590714545,0.0020647503,0.0036996444599568215,0.0021420524
430,0.003488936863541741,0.0020643089,0.0036884773760746847,0.0021294993
431,0.003487275639843136,0.0020638162,0.003714823541894029,0.0021553473
432,0.003487477076976948,0.002063586,0.0037049872384045733,0.0021466762
433,0.0034869634881430655,0.0020638236,0.0037236842472601387,0.0021542697
434,0.003486150912408297,0.0020632248,0.0036823652750942576,0.0021207125
435,0.003485970637128263,0.0020636232,0.0037228492888951195,0.0021649166
436,0.0034845513739733907,0.0020630842,0.0036926818785239924,0.002133584
437,0.0034853326480091392,0.0020630017,0.0037019758490543634,0.0021417786
438,0.003484217968233042,0.0020619933,0.0037102568935890303,0.002149743
439,0.0034839710462790897,0.0020624893,0.0037067807932816468,0.0021396778
440,0.0034826062821317963,0.0020621489,0.0037293780630335326,0.0021606912
441,0.003483584640270804,0.002062423,0.0037202792712303172,0.0021519903
442,0.003483078930520375,0.0020621095,0.0037394256755404537,0.002177677
443,0.0034820289978778874,0.0020623824,0.003709007611635165,0.002145938
444,0.003481761620974285,0.002061512,0.0037153960537822093,0.002155211
445,0.003482230224411138,0.0020620297,0.00368045126260795,0.0021261403
446,0.0034800545287615157,0.0020607442,0.0036910909829711127,0.0021336288
447,0.0034800026999021625,0.0020609465,0.003713805233682792,0.0021499817
448,0.0034792877691394307,0.0020612164,0.0037050713947916823,0.0021529507
449,0.0034786829686296386,0.0020603884,0.0036883434359593448,0.0021357678
450,0.0034797493160505792,0.0020607265,0.0037356969202437347,0.0021679956
451,0.0034780469685837235,0.0020601517,0.0036928706252176142,0.002133463
452,0.0034776480134564506,0.002059326,0.0036887296224206866,0.0021298414
453,0.0034771564920831033,0.0020601812,0.0036934905925157823,0.0021346055
454,0.003477283502798809,0.0020599728,0.003712198833672797,0.0021536162
455,0.003476254593717128,0.0020601144,0.0036972041089664977,0.0021398254
456,0.0034753766439519535,0.0020593326,0.0037075330113046996,0.0021490692
457,0.0034754658736136737,0.002059309,0.003706298070874989,0.0021564548
458,0.0034758827633269164,0.002059399,0.003713123866786806,0.0021480005
459,0.0034746270507280417,0.0020593063,0.003711457893624356,0.0021602316
460,0.0034751919703285084,0.0020584676,0.003682056452972802,0.002125553
461,0.0034738515737443108,0.002058511,0.0037078618238879967,0.0021524746
462,0.003473595046614738,0.002058437,0.003698573496784968,0.002137483
463,0.0034728263009697878,0.0020583214,0.0037147233608423665,0.0021517072
464,0.0034715030953289604,0.002058203,0.0037308942226347195,0.0021655762
465,0.0034723617366027777,0.002057917,0.003731166991514893,0.0021696053
466,0.0034718214211934494,0.0020575349,0.0036861114398923124,0.002130606
467,0.0034715431877690942,0.002057444,0.0036853446989158077,0.0021367876
468,0.0034720065779859943,0.0020575586,0.003696499675326419,0.0021507472
469,0.00346907394997983,0.0020570513,0.0036744160375840693,0.0021249682
470,0.0034703960476855484,0.0020574208,0.0037188041569749383,0.002171672
471,0.0034687921491830206,0.002057062,0.003699152513997095,0.002143416
472,0.003469164826388679,0.0020570424,0.003699814335817483,0.0021392333
473,0.003468271903631925,0.0020565079,0.0036966353032565646,0.002136483
474,0.0034683103229492863,0.002056254,0.0036849455430698055,0.0021299988
475,0.0034670574461694846,0.0020557458,0.003698643369111002,0.002143315
476,0.0034665048108123756,0.0020561472,0.0037048615097660864,0.0021427905
477,0.003466554983308953,0.0020559293,0.00369225850011999,0.0021425267
478,0.0034657081481373805,0.0020556864,0.003695100429840074,0.002150099
479,0.0034659201426755796,0.0020553167,0.003696808021516236,0.002138374
480,0.0034661358606210015,0.0020557398,0.0036802722159439303,0.002130492
481,0.0034648670531706328,0.0020550303,0.0036745343543761262,0.0021268402
482,0.003463996805071062,0.0020545595,0.003676344829882383,0.0021335494
483,0.0034637297487978454,0.002054756,0.0036937607246607766,0.002140911
484,0.0034640008069718466,0.0020547619,0.0036790612185234905,0.0021293894


==> Preprint 12082022/figures/results/6/ellipsoid/0/comparison.txt <==
July 22, 2022.

   Method   (evals) | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model (6)  |        1.229113e-04 |       8.597853e-03 |    6.510663
* Numerical method  |        1.197197e-03 |       7.481360e-02 |    4.799090

==> Preprint 12082022/figures/results/6/gaussian/0/comparison.txt <==
July 23, 2022.  Errors in (hk)

   Method       | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model  |        3.374795e-04 |       1.591395e-02 |    7.779947
* Num method    |        1.292019e-03 |       1.886310e-01 |    6.438921

==> Preprint 12082022/figures/results/6/paraboloid/0/comparison.txt <==
July 23, 2022.

   Method          | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model     |        1.545639e-04 |       3.395202e-03 |    0.685408
* Numerical method |        1.678008e-03 |       1.326447e-01 |    0.566270

==> Preprint 12082022/figures/results/7/ellipsoid/1/comparison.txt <==
July 22, 2022.
At twice the resolution with same dimensions as eid=0.

   Method             | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model (lvl7) |        4.665050e-05 |       2.229576e-03 |   24.287169
* Numerical method    |        1.736009e-04 |       1.532003e-02 |   19.343252

==> Preprint 12082022/figures/results/7/gaussian/1/comparison.txt <==
July 23, 2022.

   Method       | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model  |        1.986540e-04 |       4.044295e-03 |   35.389727
* Num method    |        1.904202e-04 |       4.929394e-02 |   27.191614

==> Preprint 12082022/figures/results/7/paraboloid/1/comparison.txt <==
July 23, 2022.
Same as id=0 in level 6 to compare cost of solving the same problem at twice the
grid resolution.

   Method           | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model      |        1.203853e-04 |       2.042552e-03 |    1.770071
* Numerical method  |        2.151186e-04 |       2.603463e-02 |    1.422331

==> Preprint 12082022/figures/results/8/ellipsoid/1/comparison.txt <==
August 16, 2022.
At four times the resolution with same dimensions as eid=0 for lvl6.

   Method             | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model (lvl8) |        3.598382e-05 |       9.673564e-04 |  103.852967
* Numerical method    |        3.727137e-05 |       2.611843e-03 |   85.892832

==> Preprint 12082022/figures/results/8/gaussian/1/comparison.txt <==
August 16, 2022.

   Method       | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model  |        1.378468e-04 |       3.549094e-03 |  165.295637
* Num method    |        3.889553e-05 |       8.192254e-03 |  136.331029

==> Preprint 12082022/figures/results/8/paraboloid/1/comparison.txt <==
August 16, 2022.
Same as id=0 in level 6 to compare cost of solving the same problem at four times the
grid resolution.

   Method           | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model      |        8.096383e-05 |       2.231902e-03 |    5.707132
* Numerical method  |        4.001899e-05 |       3.480695e-03 |    4.262755

==> Preprint 12082022/morphing_ellipsoid/morphing_ellipsoid_data.csv <==
"hk_max", "num_mae", "num_maxae", "nnet_mae", "nnet_maxae", "time"
0.260417, 3.913988e-03, 1.046611e-02, 1.858238e-04, 8.407136e-04, -0.31
0.320357, 5.536196e-03, 2.810216e-02, 7.071366e-04, 3.004081e-03, 0.67
0.364667, 7.083279e-03, 4.188967e-02, 6.702019e-04, 4.413012e-03, 1.06
0.398791, 7.986247e-03, 5.809677e-02, 4.744710e-04, 5.714661e-03, 1.52
0.425780, 8.621184e-03, 7.530274e-02, 4.227088e-04, 6.367150e-03, 2.10
0.447492, 8.730057e-03, 8.942072e-02, 3.834610e-04, 6.243348e-03, 2.76
0.465136, 8.963537e-03, 9.296989e-02, 3.524930e-04, 4.526910e-03, 3.50
0.479547, 8.866876e-03, 1.067709e-01, 3.189112e-04, 4.631763e-03, 4.36
0.491328, 8.929302e-03, 1.189930e-01, 3.250114e-04, 5.658479e-03, 5.33
0.500933, 8.454342e-03, 1.279644e-01, 2.984316e-04, 4.938981e-03, 6.39
0.508715, 8.318103e-03, 1.243758e-01, 2.982743e-04, 4.040831e-03, 7.97
0.514951, 8.166182e-03, 1.357380e-01, 2.930095e-04, 3.332086e-03, 9.96
0.519869, 8.008441e-03, 1.443319e-01, 2.893789e-04, 4.948680e-03, 11.47
0.523655, 7.550513e-03, 1.498567e-01, 2.815631e-04, 3.393805e-03, 13.14
0.526464, 7.272482e-03, 1.424164e-01, 2.779417e-04, 2.834545e-03, 14.97
0.528428, 7.061332e-03, 1.517923e-01, 2.742332e-04, 3.183340e-03, 16.98
0.529657, 6.779397e-03, 1.579781e-01, 2.769077e-04, 5.114575e-03, 19.13
0.530248, 6.536552e-03, 1.610920e-01, 2.694863e-04, 3.403325e-03, -21.45
0.530281, 6.309900e-03, 1.513067e-01, 2.638981e-04, 3.226863e-03, 23.95
0.529828, 6.131930e-03, 1.595205e-01, 2.587431e-04, 5.920275e-03, 26.59
0.528951, 5.839849e-03, 1.641588e-01, 2.615908e-04, 4.854132e-03, 29.28
0.527702, 5.536332e-03, 1.469244e-01, 2.588230e-04, 5.061350e-03, 32.23
0.526130, 5.383080e-03, 1.549055e-01, 2.499354e-04, 3.772855e-03, 35.67
0.524274, 5.201291e-03, 1.618267e-01, 2.486889e-04, 5.769951e-03, 39.31
0.522172, 5.021007e-03, 1.650654e-01, 2.454884e-04, 4.750492e-03, 43.09
0.519855, 4.773121e-03, 1.483535e-01, 2.417479e-04, 6.279389e-03, 47.02
0.517352, 4.597398e-03, 1.548526e-01, 2.351648e-04, 4.057836e-03, 51.02
0.514686, 4.448987e-03, 1.607044e-01, 2.305924e-04, 5.689477e-03, 55.26
0.511881, 4.283253e-03, 1.630042e-01, 2.313757e-04, 4.583511e-03, 59.70
0.508956, 4.107602e-03, 1.471226e-01, 2.292354e-04, 7.141729e-03, 64.33
0.505928, 3.968542e-03, 1.525225e-01, 2.232908e-04, 4.879622e-03, 69.18
0.502813, 3.861686e-03, 1.573849e-01, 2.185118e-04, 5.572513e-03, 74.40
0.499624, 3.662909e-03, 1.588760e-01, 2.138029e-04, 5.129463e-03, 79.98
0.496373, 3.528322e-03, 1.438079e-01, 2.145244e-04, 8.107034e-03, 86.01
0.493072, 3.416298e-03, 1.484302e-01, 2.067144e-04, 5.824519e-03, -92.31
0.489729, 3.331352e-03, 1.527186e-01, 2.040587e-04, 5.422868e-03, 98.92
0.486354, 3.193838e-03, 1.533411e-01, 2.019251e-04, 5.388317e-03, 105.87
0.482955, 3.081588e-03, 1.397682e-01, 2.013260e-04, 8.845577e-03, 113.17
0.479538, 2.980795e-03, 1.436707e-01, 1.947866e-04, 6.220734e-03, 121.15
0.476109, 2.865499e-03, 1.472141e-01, 1.896273e-04, 5.501062e-03, 129.44
0.472673, 2.769066e-03, 1.474907e-01, 1.894686e-04, 6.082440e-03, 137.94
0.469236, 2.683047e-03, 1.350368e-01, 1.879922e-04, 8.339004e-03, 147.02
0.465802, 2.599958e-03, 1.382738e-01, 1.828034e-04, 6.722230e-03, 156.83
0.462374, 2.527117e-03, 1.413588e-01, 1.798286e-04, 5.694384e-03, 168.75
0.458957, 2.416411e-03, 1.406494e-01, 1.792461e-04, 1.083563e-02, 181.34
0.455553, 2.354999e-03, 1.298231e-01, 1.766825e-04, 7.640147e-03, 193.45
0.452164, 2.273947e-03, 1.326719e-01, 1.711590e-04, 7.136663e-03, 205.00
0.448793, 2.212776e-03, 1.352496e-01, 1.688156e-04, 6.681182e-03, 217.02
0.445443, 2.140342e-03, 1.346564e-01, 1.674421e-04, 9.324376e-03, 228.83
0.442114, 2.071490e-03, 1.244372e-01, 1.649485e-04, 7.112692e-03, 241.56
0.438809, 2.009849e-03, 1.268803e-01, 1.605056e-04, 6.914886e-03, 255.61
0.435530, 1.950285e-03, 1.292551e-01, 1.579582e-04, 6.867140e-03, -270.93


==> convergence/log_sphere_convergence2_lvl6_no_perturb.txt <==
June 10, 2022.

Convergence test based on section 5.3 from "Second-order accurate computation of curvatures in a level 
set framework using novel high-order reinitialization" by Du Chéné, Min and Gibou.

In all splits, hk > 0.007  ==>  so all contributions in the hybrid approach come from the neural network
we trained for level 6.

*** NO PERTURBATION OF THE ORIGIN ***

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on a sphere with radius 2.222000e-01, for 3 spits, starting at 19 cells per side

-----------------------------[ Split 0 ]---------------------------
** Number of grid points = 72 (0 saddles)
** h = 1.052632e-01
   Numerical baseline:
   - L1 error norm         = 1.006602e-01	(0.00)
   - LInfty error norm     = 1.876860e-01	(0.00)
   Hybrid approach:
   - L1 error norm         = 1.193669e-02	(0.00)
   - LInfty error norm     = 1.891856e-02	(0.00)
** Completed split 0 after 1.90 secs.
-------------------------------------------------------------------

-----------------------------[ Split 1 ]---------------------------
** Number of grid points = 360 (0 saddles)
** h = 5.263158e-02
   Numerical baseline:
   - L1 error norm         = 6.141582e-02	(0.71)
   - LInfty error norm     = 1.653421e-01	(0.18)
   Hybrid approach:
   - L1 error norm         = 6.485115e-03	(0.88)
   - LInfty error norm     = 2.396634e-02	(-0.34)
** Completed split 1 after 11.64 secs.
-------------------------------------------------------------------

-----------------------------[ Split 2 ]---------------------------
** Number of grid points = 1472 (0 saddles)
** h = 2.631579e-02
   Numerical baseline:
   - L1 error norm         = 1.842037e-02	(1.74)
   - LInfty error norm     = 4.190414e-02	(1.98)
   Hybrid approach:
   - L1 error norm         = 6.204561e-03	(0.06)
   - LInfty error norm     = 1.681145e-02	(0.51)
** Completed split 2 after 168.67 secs.
-------------------------------------------------------------------

-----------------------------[ Split 3 ]---------------------------
** Number of grid points = 5960 (0 saddles)
** h = 1.315789e-02
   Numerical baseline:
   - L1 error norm         = 5.401022e-03	(1.77)
   - LInfty error norm     = 1.356495e-02	(1.63)
   Hybrid approach:
   - L1 error norm         = 6.402527e-03	(-0.05)
   - LInfty error norm     = 2.955420e-02	(-0.81)
** Completed split 3 after 1045.49 secs.
-------------------------------------------------------------------

Process finished with exit code 0


==> convergence/log_sphere_convergence2_lvl6_perturbed.txt <==
June 10, 2022.

Convergence test based on section 5.3 from "Second-order accurate computation of curvatures in a level 
set framework using novel high-order reinitialization" by Du Chéné, Min and Gibou.

In all splits, hk > 0.007  ==>  so all contributions in the hybrid approach come from the neural network
we trained for level 6.

*** PERTURBING THE ORIGIN ***

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on a sphere with radius 2.222000e-01, for 3 spits, starting at 19 cells per side

-----------------------------[ Split 0 ]---------------------------
** Number of grid points = 93 (0 saddles)
** h = 1.052632e-01
   Numerical baseline:
   - L1 error norm         = 1.580882e-01	(0.00)
   - LInfty error norm     = 3.968756e-01	(0.00)
   Hybrid approach:
   - L2 error norm         = 2.482791e-02	(0.00)
   - LInfty error norm     = 8.679481e-02	(0.00)
** Completed split 0 after 0.87 secs.
-------------------------------------------------------------------

-----------------------------[ Split 1 ]---------------------------
** Number of grid points = 366 (0 saddles)
** h = 5.263158e-02
   Numerical baseline:
   - L1 error norm         = 5.679117e-02	(1.48)
   - LInfty error norm     = 1.485523e-01	(1.42)
   Hybrid approach:
   - L2 error norm         = 1.003270e-02	(1.31)
   - LInfty error norm     = 3.550215e-02	(1.29)
** Completed split 1 after 5.47 secs.
-------------------------------------------------------------------

-----------------------------[ Split 2 ]---------------------------
** Number of grid points = 1477 (0 saddles)
** h = 2.631579e-02
   Numerical baseline:
   - L1 error norm         = 1.907361e-02	(1.57)
   - LInfty error norm     = 5.846613e-02	(1.35)
   Hybrid approach:
   - L2 error norm         = 6.121673e-03	(0.71)
   - LInfty error norm     = 2.359007e-02	(0.59)
** Completed split 2 after 120.16 secs.
-------------------------------------------------------------------

-----------------------------[ Split 3 ]---------------------------
** Number of grid points = 5968 (0 saddles)
** h = 1.315789e-02
   Numerical baseline:
   - L1 error norm         = 5.373300e-03	(1.83)
   - LInfty error norm     = 1.511400e-02	(1.95)
   Hybrid approach:
   - L2 error norm         = 6.432338e-03	(-0.07)
   - LInfty error norm     = 3.348337e-02	(-0.51)
** Completed split 3 after 710.16 secs.
-------------------------------------------------------------------

Process finished with exit code 0


==> convergence/log_sphere_convergence_2by64.txt <==
Convergence test with a sphere of R=2/64 using nnets for each level
No noise.
July 19, 2022.

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on 100 spheres with radius 3.125000e-02, for max levels of refinement between 6 and 10

-----------------------------[ Resolution  6 ]---------------------------
.........................................................................
** R/h = 2.000000
** Number of grid points = 8280 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 3.807297e-02
   - Rel LInfty error norm     = 9.442257e-02
   Hybrid approach:
   - Rel L2 error norm         = 6.305417e-04
   - Rel LInfty error norm     = 5.011141e-03
   Completed 6 resolution after 7.20 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  7 ]---------------------------
.........................................................................
** R/h = 4.000000
** Number of grid points = 33314 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.569252e-02
   - Rel LInfty error norm     = 4.443665e-02
   Hybrid approach:
   - Rel L2 error norm         = 9.790485e-04
   - Rel LInfty error norm     = 5.726814e-03
   Completed 7 resolution after 15.33 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  8 ]---------------------------
.........................................................................
** R/h = 8.000000
** Number of grid points = 133646 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 5.192317e-03
   - Rel LInfty error norm     = 1.411050e-02
   Hybrid approach:
   - Rel L2 error norm         = 8.709580e-04
   - Rel LInfty error norm     = 3.367722e-03
   Completed 8 resolution after 43.32 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  9 ]---------------------------
.........................................................................
** R/h = 16.000000
** Number of grid points = 534675 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.548557e-03
   - Rel LInfty error norm     = 3.890664e-03
   Hybrid approach:
   - Rel L2 error norm         = 1.582009e-03
   - Rel LInfty error norm     = 9.011447e-03
   Completed 9 resolution after 122.79 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 10 ]---------------------------
.........................................................................
** R/h = 32.000000
** Number of grid points = 2139295 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 4.659419e-04
   - Rel LInfty error norm     = 1.636096e-03
   Hybrid approach:
   - Rel L2 error norm         = 3.144518e-03
   - Rel LInfty error norm     = 1.783329e-02
   Completed 10 resolution after 475.49 secs:
-------------------------------------------------------------------------

Process finished with exit code 0


==> convergence/log_sphere_convergence_lvl6_2by128.txt <==
Convergence test with a sphere of R=2/128 using nnets for level 6.
June 10, 2022.

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on 100 spheres with radius 1.562500e-02, for max levels of refinement between 7 and 11

-----------------------------[ Resolution  7 ]---------------------------
.........................................................................
** R/h = 2.000000
** Number of grid points = 8280 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 3.807297e-02
   - Rel LInfty error norm     = 9.442257e-02
   Hybrid approach:
   - Rel L2 error norm         = 6.305417e-04
   - Rel LInfty error norm     = 5.011141e-03
   Completed 7 resolution after 6.63 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  8 ]---------------------------
.........................................................................
** R/h = 4.000000
** Number of grid points = 33314 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.569252e-02
   - Rel LInfty error norm     = 4.443665e-02
   Hybrid approach:
   - Rel L2 error norm         = 9.280946e-04
   - Rel LInfty error norm     = 5.728841e-03
   Completed 8 resolution after 11.43 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  9 ]---------------------------
.........................................................................
** R/h = 8.000000
** Number of grid points = 133646 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 5.192317e-03
   - Rel LInfty error norm     = 1.411050e-02
   Hybrid approach:
   - Rel L2 error norm         = 1.065464e-03
   - Rel LInfty error norm     = 4.540026e-03
   Completed 9 resolution after 28.74 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 10 ]---------------------------
.........................................................................
** R/h = 16.000000
** Number of grid points = 534675 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.548557e-03
   - Rel LInfty error norm     = 3.890664e-03
   Hybrid approach:
   - Rel L2 error norm         = 1.495525e-03
   - Rel LInfty error norm     = 8.826733e-03
   Completed 10 resolution after 125.41 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 11 ]---------------------------
.........................................................................
** R/h = 32.000000
** Number of grid points = 2139295 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 4.659419e-04
   - Rel LInfty error norm     = 1.636096e-03
   Hybrid approach:
   - Rel L2 error norm         = 2.471534e-03
   - Rel LInfty error norm     = 2.445215e-02
   Completed 11 resolution after 516.22 secs:
-------------------------------------------------------------------------

Process finished with exit code 0





==> convergence/log_sphere_convergence_lvl6_2by64.txt <==
Convergence test with a sphere of R=2/64 using nnets for level 6.
No noise.
July 19, 2022.

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on 100 spheres with radius 3.125000e-02, for max levels of refinement between 6 and 10

-----------------------------[ Resolution  6 ]---------------------------
.........................................................................
** R/h = 2.000000
** Number of grid points = 8280 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 3.807297e-02
   - Rel LInfty error norm     = 9.442257e-02
   Hybrid approach:
   - Rel L2 error norm         = 6.305417e-04
   - Rel LInfty error norm     = 5.011141e-03
   Completed 6 resolution after 9.23 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  7 ]---------------------------
.........................................................................
** R/h = 4.000000
** Number of grid points = 33314 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.569252e-02
   - Rel LInfty error norm     = 4.443665e-02
   Hybrid approach:
   - Rel L2 error norm         = 9.280946e-04
   - Rel LInfty error norm     = 5.728841e-03
   Completed 7 resolution after 12.70 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  8 ]---------------------------
.........................................................................
** R/h = 8.000000
** Number of grid points = 133646 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 5.192317e-03
   - Rel LInfty error norm     = 1.411050e-02
   Hybrid approach:
   - Rel L2 error norm         = 1.065464e-03
   - Rel LInfty error norm     = 4.540026e-03
   Completed 8 resolution after 30.63 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  9 ]---------------------------
.........................................................................
** R/h = 16.000000
** Number of grid points = 534675 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.548557e-03
   - Rel LInfty error norm     = 3.890664e-03
   Hybrid approach:
   - Rel L2 error norm         = 1.495525e-03
   - Rel LInfty error norm     = 8.826733e-03
   Completed 9 resolution after 119.51 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 10 ]---------------------------
.........................................................................
** R/h = 32.000000
** Number of grid points = 2139295 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 4.659419e-04
   - Rel LInfty error norm     = 1.636096e-03
   Hybrid approach:
   - Rel L2 error norm         = 2.471534e-03
   - Rel LInfty error norm     = 2.445215e-02
   Completed 10 resolution after 492.42 secs:
-------------------------------------------------------------------------

Process finished with exit code 0



==> convergence/log_sphere_convergence_lvl7.txt <==
Convergence test with a sphere of R=2/128 using nnets for level 7.
June 10, 2022.

/usr/local/Cellar/mpich/3.4.1_1/bin/mpiexec.hydra -n 3 ./ml_curvature -outDir /Volumes/YoungMinEXT/k_ecnet_3d -nnetsDir /Users/youngmin/k_nnets
[WARNING]: option 'outDir' does not exists in the database -- ignoring.
 -------------------== CASL Options Database ==------------------- 
 List of entered options:

  -nnetsDir /Users/youngmin/k_nnets
 ----------------------------------------------------------------- 
>> Began convergence test using the hybrid curvature routine on 100 spheres with radius 1.562500e-02, for max levels of refinement between 7 and 11

-----------------------------[ Resolution  7 ]---------------------------
.........................................................................
** R/h = 2.000000
** Number of grid points = 8280 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 3.807297e-02
   - Rel LInfty error norm     = 9.442257e-02
   Hybrid approach:
   - Rel L2 error norm         = 6.724639e-04
   - Rel LInfty error norm     = 5.495965e-03
   Completed 7 resolution after 6.24 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  8 ]---------------------------
.........................................................................
** R/h = 4.000000
** Number of grid points = 33314 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.569252e-02
   - Rel LInfty error norm     = 4.443665e-02
   Hybrid approach:
   - Rel L2 error norm         = 9.790485e-04
   - Rel LInfty error norm     = 5.726814e-03
   Completed 8 resolution after 11.66 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution  9 ]---------------------------
.........................................................................
** R/h = 8.000000
** Number of grid points = 133646 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 5.192317e-03
   - Rel LInfty error norm     = 1.411050e-02
   Hybrid approach:
   - Rel L2 error norm         = 1.191738e-03
   - Rel LInfty error norm     = 7.763624e-03
   Completed 9 resolution after 51.15 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 10 ]---------------------------
.........................................................................
** R/h = 16.000000
** Number of grid points = 534675 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 1.548557e-03
   - Rel LInfty error norm     = 3.890664e-03
   Hybrid approach:
   - Rel L2 error norm         = 1.539241e-03
   - Rel LInfty error norm     = 1.165462e-02
   Completed 10 resolution after 149.98 secs:
-------------------------------------------------------------------------

-----------------------------[ Resolution 11 ]---------------------------
.........................................................................
** R/h = 32.000000
** Number of grid points = 2139295 (0 saddles)
   Numerical baseline:
   - Rel L2 error norm         = 4.659419e-04
   - Rel LInfty error norm     = 1.636096e-03
   Hybrid approach:
   - Rel L2 error norm         = 3.711077e-03
   - Rel LInfty error norm     = 1.966941e-02
   Completed 11 resolution after 540.57 secs:
-------------------------------------------------------------------------

Process finished with exit code 0





==> figures/models/6/non-saddle/comparison.txt <==
  Method            | Mean Absolute Error   | Max Absolute Error    | Root Mean Sqrd Error
* Neural model      |     6.0845352709e-04  |     4.8372626305e-02  |     9.2405744363e-04
* Numerical method  |     4.1580997407e-02  |     2.4753117561e-01  |     6.9100014865e-02

==> figures/models/6/non-saddle/training_log.csv <==
epoch,loss,mae,val_loss,val_mae
0,0.007710508099193301,0.004726334,0.0042219024440451995,0.0023976334
1,0.0035762403744441663,0.0020573006,0.003491187572943869,0.0019922773
2,0.002975024619869071,0.001704203,0.0028099114522503227,0.0015946492
3,0.0026923736689440244,0.0015377214,0.0024752464490738557,0.0013880972
4,0.002533680256324142,0.0014439642,0.0023918159179299394,0.0013421647
5,0.0024265662720972443,0.0013792804,0.002359234578519838,0.0013588192
6,0.0023522266243680857,0.0013340645,0.0022733257810915904,0.001277404
7,0.002292050462402135,0.0012973547,0.0022870787803200786,0.0012603434
8,0.0022447347442749828,0.0012693336,0.002209808005564258,0.0012859736
9,0.002206936534884141,0.0012464346,0.0023411356783334734,0.0013170253
10,0.0021747524608500463,0.001227082,0.002206574004072929,0.0012399739
11,0.0021451998336046,0.0012092253,0.0021412363552962303,0.001196088
12,0.002121813656862809,0.001194154,0.0022459627960310607,0.0012730478
13,0.002099049558190638,0.0011790927,0.0020757521655734306,0.0011586852
14,0.0020761996763913526,0.0011641834,0.0020625243360727725,0.0011388217
15,0.002061191396857956,0.0011542629,0.0020515906081905056,0.0011311944
16,0.0020437643748053326,0.0011439278,0.0021268442633342595,0.0011854855
17,0.0020285892199382875,0.0011342461,0.0019760946231905325,0.0010757772
18,0.0020170149959018767,0.0011275392,0.002081667221191105,0.0011972166
19,0.0020054980221175574,0.0011192609,0.0019612662418809997,0.0010861135
20,0.0019936072886279623,0.0011116837,0.0020218841420871886,0.0011182565
21,0.001983501797718913,0.0011053935,0.0019868765271723932,0.001136686
22,0.0019759387103850164,0.0011004691,0.002020430042412406,0.0011177252
23,0.001966052232620789,0.0010936032,0.0019437362976081783,0.0011040632
24,0.0019582770991422717,0.001088709,0.001919205010448833,0.0010592968
25,0.0019528907672655342,0.001085173,0.0018968022979654838,0.0010439786
26,0.0019443348813633883,0.0010796853,0.0020344933623911627,0.0011225193
27,0.0019381302192031844,0.0010763799,0.0019256228551333113,0.0010561418
28,0.001930968292891531,0.0010712229,0.0018533528550502166,0.0010164151
29,0.0019245703445856042,0.0010663045,0.0018990279870489681,0.0010370258
30,0.001918675091591799,0.0010628307,0.0018733746092137898,0.0010110509
31,0.0019141306832532968,0.0010595476,0.0018658377823900115,0.001001236
32,0.0019086566913665368,0.0010562858,0.0019778799953517985,0.0010971334
33,0.001901975395123616,0.0010519678,0.0018973063821499914,0.0010399447
34,0.0018987046959250782,0.0010494601,0.0019293857981072468,0.001100143
35,0.0018928303400722235,0.0010460726,0.0018970962638111316,0.0010409828
36,0.0018871441413887851,0.0010420294,0.0019178464716724498,0.0010711454
37,0.0018839291157387032,0.0010394598,0.0020078190925110926,0.0011019956
38,0.0018787216496300098,0.0010372108,0.0018824334173417106,0.0010244332
39,0.001872627677435442,0.0010330109,0.0017939691857471903,0.0009844739
40,0.0018703818626913567,0.0010321789,0.0019017080811781376,0.0010513605
41,0.0016193059840878521,0.00087707763,0.0016315431246496973,0.00089106895
42,0.0015950097137513587,0.00086688274,0.0015668015857373274,0.00084318424
43,0.0015832357921919972,0.0008630607,0.0016109331010243145,0.0008748295
44,0.001575315534510549,0.000860678,0.0015648478618253041,0.0008462773
45,0.0015685900070541818,0.00085915625,0.0015942332139485154,0.0008658387
46,0.0015622811444001069,0.0008568906,0.0015908957867036982,0.000866405
47,0.001557608327253072,0.00085617474,0.0016330310735806653,0.00091451174
48,0.0015546687425466719,0.00085549196,0.0015749697589117833,0.00089529157
49,0.0015490567068185352,0.00085358345,0.001583307679049284,0.0008946902
50,0.001545306230530921,0.0008521029,0.0015417673356467687,0.0008671195
51,0.0015428431026501288,0.0008516653,0.001581133100913413,0.00089224434
52,0.001538257493434425,0.00084980606,0.0015505065780150686,0.00085424137
53,0.0015363928153940035,0.00084919034,0.001570214150205924,0.0008855848
54,0.0015340022940533518,0.00084915507,0.0015420680984545288,0.0008624324
55,0.0015305092862336416,0.00084791024,0.0015332771878292272,0.00085550756
56,0.0015280417924455163,0.000847084,0.0015111046199887132,0.00082936545
57,0.001391758170906305,0.0007620607,0.001443841065192283,0.0007950711
58,0.0013808030005275141,0.0007572456,0.0014090440097069194,0.0007683626
59,0.0013743626990624625,0.0007553937,0.0013968465782046517,0.0007662078
60,0.0013697034394731585,0.0007538024,0.0013633882904504774,0.0007450243
61,0.001365929676426975,0.0007529866,0.0013904271424726832,0.000756792
62,0.001362766086241458,0.00075195025,0.0014234765545580682,0.0008016909
63,0.0013599444794707954,0.0007517943,0.0013797789063768999,0.00076876016
64,0.0013567025220852273,0.00075054285,0.0013839015840819721,0.00076314044
65,0.0013535079451113723,0.00074989634,0.0013674764998206634,0.00075095537
66,0.0013507223385699403,0.00074899435,0.0013723275315477876,0.00075372605
67,0.0013485515714184294,0.0007483794,0.0013657421752394118,0.00074730016
68,0.0013459866836713812,0.0007478772,0.0013863809882041981,0.0007657879
69,0.0013437857904520577,0.0007478341,0.0013768472034344315,0.00076477794
70,0.0013420676220091022,0.000746965,0.001391658929542535,0.00078755745
71,0.0013397273567257071,0.0007463442,0.001346194176240537,0.0007434465
72,0.0013377205433505474,0.0007457615,0.0013670970113572743,0.00075709925
73,0.0013363084832729941,0.00074545585,0.0013829256018720057,0.0007630758
74,0.0012626809843866726,0.0006993827,0.0012971561886973239,0.0007151531
75,0.0012576162393694323,0.0006971069,0.0012711138540305788,0.00070173584
76,0.0012553755323607056,0.000696648,0.0012953015515326427,0.0007152247
77,0.0012531975246873699,0.0006958571,0.0012832889678978017,0.0007224958
78,0.001250877552007025,0.00069506175,0.0012662691872034966,0.0006981925
79,0.0012487173958836831,0.00069458707,0.0012728399115151732,0.0007036876
80,0.0012470797798331936,0.00069444784,0.0012815767180552624,0.00071083737
81,0.0012454300495883253,0.00069378864,0.0012672390493893226,0.00070077175
82,0.0012432042955769986,0.0006931319,0.0012610973970538758,0.0006964047
83,0.001241767902350209,0.0006928879,0.0012769258169381373,0.00070887775
84,0.0012400841145402326,0.0006922465,0.0012767504952052875,0.00070805114
85,0.0012387948045371661,0.0006920084,0.0012508612536223699,0.00069389044
86,0.0012375518907920566,0.0006917622,0.0012629255375363043,0.0007023738
87,0.001236115329972219,0.00069133245,0.0012726062353347655,0.00070651405
88,0.0012345583342271758,0.00069077476,0.0012686244731922782,0.00071897893
89,0.0011983583129422958,0.00066794956,0.0012252716074072087,0.0006817952
90,0.0011959866684587205,0.00066691113,0.001222056438974113,0.00067717675
91,0.0011948842851536529,0.00066665816,0.001227463074317763,0.00068122713
92,0.0011936135558265407,0.00066632166,0.0012294758623733677,0.0006835516
93,0.0011925024889578644,0.00066590816,0.001233733899426199,0.0006860979
94,0.0011915736592824624,0.00066568446,0.0012464765836016918,0.0006948621
95,0.0011903544942949342,0.00066538784,0.001222117839280007,0.0006802406
96,0.0011894467350024415,0.000665156,0.0012169734720992246,0.00067776063
97,0.0011885775675251427,0.0006648913,0.0012178342273456155,0.0006770018
98,0.001187252439267332,0.00066450005,0.0012151231232651843,0.0006764757
99,0.0011865703882073264,0.00066437456,0.001215727286196833,0.00068271573
100,0.001185555699744533,0.00066400436,0.0012126063125189135,0.0006744461
101,0.0011848438310280206,0.0006639904,0.00121139514592533,0.0006748833
102,0.0011838571191123558,0.0006636423,0.001228105433394465,0.00068675115
103,0.0011827967195671522,0.0006633176,0.0012125496257051746,0.00067802565
104,0.0011819448768106433,0.0006628805,0.0012128010129563759,0.00067619554
105,0.0011811299394948124,0.00066284667,0.0012178669784152576,0.000679606
106,0.0011802508710521498,0.00066245825,0.0012127884032608431,0.0006804226
107,0.0011791882786377273,0.00066209416,0.0012239353663272493,0.00068602053
108,0.0011785032681514112,0.00066202536,0.0012089414084694122,0.0006788174
109,0.0011777798784014003,0.0006619475,0.0012065608404067732,0.00067301135
110,0.0011769521823054476,0.0006615896,0.00120533029109853,0.00067359227
111,0.0011757202913023482,0.00066121155,0.001207465100294157,0.0006783709
112,0.001175090486382557,0.0006610408,0.0012111200628132366,0.0006763579
113,0.0011744424537663742,0.0006608467,0.0012086323389767666,0.0006772423
114,0.0011737317149073982,0.0006606939,0.001211590571107044,0.0006792981
115,0.0011727976807533983,0.00066034327,0.0012231676603733544,0.00068905763
116,0.0011721237758956454,0.00066028326,0.0012113429837496365,0.0006772916
117,0.001171163311800486,0.0006599204,0.0012096934018152965,0.0006768034
118,0.001170659691031153,0.0006599169,0.0012060859137362767,0.0006763795
119,0.0011697385413124608,0.0006594314,0.0012128208198634446,0.0006820077
120,0.0011690158458953432,0.00065928494,0.0012090294570920304,0.00068036723
121,0.0011679431186242134,0.0006588608,0.001202634307190685,0.00067508925
122,0.0011674549123651035,0.0006588426,0.001199396506322886,0.00067437306
123,0.0011668601357383223,0.0006587711,0.0012141950389118212,0.00068200595
124,0.0011660698279960485,0.0006585043,0.0011942821268559889,0.0006707983
125,0.0011651581876083652,0.00065806677,0.0011973002810769366,0.0006736198
126,0.0011641849680650827,0.0006578334,0.0011957307035563732,0.0006702599
127,0.0011642947652553332,0.00065793813,0.0012050302427765748,0.00068065897
128,0.0011630617984646758,0.0006573987,0.0011905319082319745,0.0006675132
129,0.0011623712675460013,0.0006573656,0.001205806771558907,0.00068035943
130,0.00116192574010323,0.00065702293,0.0012032572461103416,0.00067558105
131,0.0011614328982279601,0.00065699324,0.001199458547353465,0.00067360763
132,0.0011603359424185882,0.00065659144,0.0011937553844951307,0.00067178486
133,0.001160112090310103,0.0006567082,0.0011958117580052891,0.00067847845
134,0.0011591372183168663,0.0006561557,0.0011926381133662664,0.00067076273
135,0.0011585697636449003,0.00065619283,0.0012035572221042773,0.00067569216
136,0.001157806379187346,0.00065584376,0.0012005891495009788,0.0006740766
137,0.001157362630546136,0.000655757,0.0011881235507945618,0.0006739468
138,0.0011564960392315296,0.0006556385,0.001186599523312052,0.0006670296
139,0.0011560969329480718,0.0006554219,0.0011973810615622644,0.00067259005
140,0.0011553502181761372,0.0006552097,0.0011956201393107714,0.0006735729
141,0.0011543487405690472,0.0006549186,0.0011857279799799211,0.00066755177
142,0.0011541219535271686,0.00065483357,0.0011886459837695217,0.00067238684
143,0.0011534611818779998,0.00065473904,0.0011891621561944301,0.00066716137
144,0.0011530237835279962,0.0006544392,0.0012014911807989761,0.00068206835
145,0.0011524003745824807,0.00065448676,0.0011990667316649556,0.0006788602
146,0.0011518197236064676,0.000654243,0.0011884066268649856,0.00067039713
147,0.0011512470127078129,0.00065406814,0.00118972202474,0.00067200727
148,0.0011506401581301998,0.0006538186,0.0011879561550695084,0.00067431363
149,0.001149895909556291,0.00065367226,0.0011844848800490358,0.00067451864
150,0.0011493287318283432,0.0006533831,0.0011862953101452363,0.0006693033
151,0.0011489777667061728,0.00065336033,0.0011914379531845249,0.0006744667
152,0.001148385860554335,0.0006532418,0.0011871027487688895,0.00068048766
153,0.0011478088383349916,0.00065315596,0.001183285531888029,0.0006762635
154,0.0011472617940821185,0.000652833,0.0011841568623428907,0.0006736709
155,0.0011467103962858232,0.0006526851,0.0011778948535785651,0.0006632069
156,0.0011458901823273215,0.00065245945,0.0011824041258659981,0.00067132065
157,0.001145834932621091,0.0006525452,0.001184804979087751,0.0006686227
158,0.0011447835332440647,0.00065213605,0.0011715063274099077,0.000662997
159,0.0011444206205305635,0.0006519434,0.0011796925154062344,0.0006680956
160,0.001143959977076225,0.0006518721,0.0011792907927584073,0.000665871
161,0.0011436447581425861,0.0006518068,0.0011723718329385607,0.00066514855
162,0.0011428916072145979,0.0006514253,0.0011845343576844625,0.00067315827
163,0.0011423405253517445,0.0006514836,0.001168815874725228,0.00066495704
164,0.0011417857811132641,0.0006510532,0.0011781066528329764,0.0006669667
165,0.0011410886358841034,0.00065099413,0.0011739488798493715,0.00066566706
166,0.0011409785049578223,0.0006510113,0.0011737920734733423,0.0006631186
167,0.0011405178744786034,0.00065077934,0.001182367596961027,0.00067259936
168,0.0011397436039069521,0.0006505829,0.0011694897329501833,0.0006692643
169,0.0011392953700247116,0.0006504818,0.001172867791806815,0.0006648494
170,0.0011384847651129467,0.00065006997,0.0011777370919710773,0.0006669821
171,0.0011380296591944389,0.0006499203,0.0011713767916469182,0.00066469715
172,0.0011378663329339462,0.0006498556,0.001169782918798156,0.0006617944
173,0.0011374397852977039,0.0006498854,0.0011682868059540625,0.00066324265
174,0.001136882354058798,0.0006498058,0.0011716391011657192,0.00066590874
175,0.0011363120994786922,0.00064956234,0.0011784296649650654,0.00067084807
176,0.0011362714604783626,0.0006495931,0.001172858597752066,0.00066872896
177,0.0011354991404166118,0.0006493545,0.0011676578489576857,0.0006654659
178,0.0011349123702815893,0.00064904697,0.0011795958415510737,0.0006670758
179,0.00113440606316803,0.0006491345,0.0011717929375307588,0.00066500105
180,0.001133586940530864,0.0006486481,0.001167323235366437,0.0006619246
181,0.001133314069332185,0.0006486294,0.0011628909685388533,0.0006595045
182,0.001133239872657993,0.00064871745,0.00117899698821749,0.00067354145
183,0.0011325569107007247,0.0006482937,0.001170067486954932,0.0006641112
184,0.0011322956603232158,0.00064841943,0.0011664484365717003,0.00066342053
185,0.0011314881338098754,0.00064799614,0.0011607677179990821,0.00066053733
186,0.0011312079771800573,0.0006480166,0.0011584913429357746,0.00065894495
187,0.0011308361220281442,0.0006478541,0.001181501140406743,0.0006698318
188,0.0011304829050242395,0.0006477013,0.0011712774385028493,0.00066704955
189,0.0011298900566185659,0.0006475086,0.0011698076175566318,0.0006662682
190,0.0011293663759153162,0.00064727524,0.0011564231758021013,0.0006565213
191,0.001128859608870031,0.0006471388,0.0011697640533964077,0.0006660035
192,0.0011284756818959575,0.0006470119,0.0011577064408718545,0.00066300284
193,0.0011281536726729117,0.00064697344,0.00116156813143946,0.0006599034
194,0.0011277877936876888,0.0006469262,0.0011638768218985031,0.0006690104
195,0.0011274570813720097,0.000646822,0.0011623365392441434,0.00066720793
196,0.0011264481279244921,0.0006463621,0.0011518691129477235,0.00065663067
197,0.0011266631502350319,0.00064674916,0.0011533423275730014,0.0006591683
198,0.0011260465762489783,0.0006463941,0.0011565058594214677,0.00066304347
199,0.001125676293464396,0.000646248,0.0011623614304111251,0.0006614326
200,0.0011249801284878727,0.00064615824,0.0011691404850711598,0.00067515817
201,0.0011246117931977848,0.00064607325,0.00116016960543047,0.0006637656
202,0.0011240830200420849,0.00064580515,0.0011576804470662953,0.00065993646
203,0.0011239445758222143,0.00064573117,0.0011557953172063081,0.0006660583
204,0.001123539712206491,0.00064585585,0.0011567930297972377,0.0006581371
205,0.001122812201250464,0.0006454303,0.0011583352885875793,0.0006592518
206,0.001122627495081358,0.0006453508,0.001151923962413797,0.0006597294
207,0.0011220524443265403,0.0006452719,0.0011567694443962737,0.0006582848
208,0.001121849917739268,0.00064517325,0.0011614437247641199,0.00066157005
209,0.0011212011558961558,0.00064481475,0.0011632127271429223,0.000667499
210,0.001121100156590389,0.00064492284,0.0011471386468588014,0.0006579696
211,0.0011210305982044247,0.0006450744,0.0011512862866032813,0.00065853883
212,0.0011203602795669182,0.0006446366,0.0011485510729433656,0.0006574453
213,0.0011198208931492769,0.0006444509,0.00116828785448427,0.00067253393
214,0.001119480343227835,0.0006444401,0.0011536081133871972,0.0006600443
215,0.0011190517890984737,0.00064445223,0.001148460944623096,0.00065388635
216,0.001118625073083403,0.0006439402,0.0011496771100102598,0.00065607735
217,0.001118371370390277,0.000644128,0.0011550326325521286,0.0006683313
218,0.0011179869825622744,0.0006439403,0.0011470090207508163,0.0006573238
219,0.0011176504087801941,0.0006436961,0.0011497308370181265,0.0006595065
220,0.0011168866509044964,0.0006434864,0.0011512258895605323,0.00065578084
221,0.0011169471076305675,0.0006437723,0.0011473478570690524,0.00065512175
222,0.0011167011644661214,0.00064343325,0.001150701656359837,0.0006577858
223,0.0011159335006933945,0.0006431762,0.0011416032232240863,0.0006523888
224,0.0011154176916898962,0.000643071,0.001142092490909329,0.00065308815
225,0.0011154648547989383,0.0006432265,0.0011435005957356622,0.0006523607
226,0.0011151121580064752,0.00064295717,0.001142413534084486,0.00065277726
227,0.001114615212715338,0.0006427361,0.0011447990709853703,0.0006573453
228,0.001114030589134109,0.0006426198,0.0011485783931251903,0.0006577124
229,0.0011137474513510512,0.00064256607,0.0011475567124433843,0.00065399345
230,0.0011135250645221396,0.0006423378,0.0011476121647237714,0.0006559658
231,0.0011129977184487973,0.0006422221,0.0011515514148804865,0.0006643669
232,0.0011124684137660049,0.000641962,0.0011526112022833272,0.00065815815
233,0.0011121637264231222,0.0006419794,0.001140761432199339,0.00065511337
234,0.0011120247263213235,0.00064192875,0.0011567019090518702,0.00066133495
235,0.00111147312295329,0.0006418444,0.0011489505443372573,0.00066000456
236,0.0011112672886907913,0.00064167194,0.0011375256516485425,0.0006527099
237,0.0011108637182670959,0.00064162066,0.0011372481826161013,0.000651265
238,0.0011106213791835372,0.00064165605,0.0011457984108544908,0.0006572623
239,0.0011101240511417162,0.0006411589,0.0011422512940835862,0.000655074
240,0.0011099847947156868,0.0006411334,0.0011440546930401503,0.000657891
241,0.0011097825357031948,0.0006412049,0.0011373928926373127,0.0006561831
242,0.0011097261652198555,0.00064119935,0.0011322431909062268,0.00064896455
243,0.001109131325512539,0.000641219,0.0011337898927661087,0.00065007975
244,0.0011084817966858576,0.00064093276,0.0011305513897348052,0.0006488223
245,0.0011082876196893926,0.0006408671,0.0011406232028003398,0.00065717474
246,0.001107827311466348,0.0006407104,0.0011365733492075226,0.00065478956
247,0.0011074190808738646,0.00064038887,0.0011387696347688583,0.0006562398
248,0.0011071509232185672,0.00064034597,0.0011468636419094361,0.00065927865
249,0.0011072189158848195,0.0006404548,0.0011367984488381434,0.0006551637
250,0.0011066110141531508,0.0006401103,0.0011373458683570788,0.000655451
251,0.0011063186041274547,0.0006401302,0.0011402120775240309,0.00065166445
252,0.0011060624555125449,0.00064008194,0.0011562601783224797,0.00066609273
253,0.0011055501949888246,0.0006396898,0.001138622221798964,0.0006533396
254,0.001105377641652304,0.0006396869,0.0011316284249568566,0.00065109535
255,0.0011050765240857114,0.0006397077,0.001128094236414268,0.0006502536
256,0.0011047163815254002,0.00063954794,0.0011321011502023154,0.0006517703
257,0.0011045697082314443,0.00063953164,0.001143480476473467,0.0006552745
258,0.0011039933184406412,0.0006393689,0.0011358492875497394,0.00065223034
259,0.0011041317512299998,0.0006393384,0.0011509869880455353,0.0006676544
260,0.0011033217084573793,0.0006390629,0.0011358162253535852,0.00065435434
261,0.0011031005956702626,0.0006387498,0.0011476307958928527,0.0006546222
262,0.0011028562778183607,0.0006390952,0.0011469656124403233,0.0006616199
263,0.0011025829355856473,0.0006387946,0.0011331403356438397,0.0006545185
264,0.0011020516881545565,0.00063848303,0.00113634957925398,0.00065451046
265,0.0011016090084637865,0.0006384528,0.0011265839567440427,0.0006460562
266,0.001101837427728722,0.0006386086,0.0011313464293083734,0.00065081293
267,0.0011009253457055545,0.0006381647,0.0011379142840428425,0.0006531311
268,0.001100678057693666,0.00063809124,0.0011267760367352437,0.00064533495
269,0.0011004354200409587,0.000637882,0.0011409780501209779,0.0006536479
270,0.0011006733917855716,0.0006382853,0.001132999719910803,0.00065485144
271,0.0010996787689226061,0.00063790294,0.0011327657123448064,0.00065060775
272,0.0011000257823595616,0.0006379379,0.0011358727900325364,0.00065105193
273,0.0010994456394464948,0.00063769467,0.0011295381623722823,0.0006499936
274,0.001099164977711706,0.00063752814,0.0011312689141077944,0.000657794
275,0.0010989552230689407,0.00063764735,0.0011292925604819168,0.00064822345
276,0.001098511447465307,0.00063729065,0.0011319968223145504,0.0006490453
277,0.001097922847073797,0.0006373527,0.001124045369730602,0.00064663915
278,0.0010979786674580536,0.0006373142,0.0011362595653890539,0.0006544501
279,0.0010975293004306468,0.00063699763,0.0011276701949145115,0.00065484474
280,0.0010974353200581103,0.00063712476,0.0011265355263202401,0.00064863055
281,0.0010969615433300865,0.00063690543,0.0011552171138897917,0.000670431
282,0.0010965782725404125,0.0006365153,0.0011312617628229755,0.00065209257
283,0.0010964788598656515,0.0006367945,0.0011259594433882215,0.0006497089
284,0.0010963606201157949,0.0006366853,0.0011211869603665109,0.00064496836
285,0.0010958661503100262,0.0006366278,0.001128610277591964,0.00065031624
286,0.0010955223447403073,0.000636309,0.0011272514494113574,0.0006487139
287,0.0010955220978589165,0.0006360692,0.0011386143219835085,0.00065557053
288,0.0010949048408674387,0.0006361527,0.0011398951459762312,0.00066058716
289,0.0010948540273938052,0.0006362166,0.001124333447091499,0.0006490566
290,0.0010947660406772724,0.0006361644,0.0011258921058753988,0.0006479759
291,0.001094224815618308,0.00063602824,0.0011359023138297422,0.00065683236
292,0.0010940610775293205,0.00063604466,0.0011451423422171303,0.00065884646
293,0.0010933738723459653,0.0006356132,0.0011241923945925882,0.0006507215
294,0.0010933580278665038,0.0006357415,0.001130865368844428,0.00065974356
295,0.001093028629786837,0.00063562096,0.0011280794448856224,0.000649751
296,0.001093083878923947,0.0006357767,0.0011333576075406968,0.00066413975
297,0.0010928889749050915,0.0006356215,0.0011368203941376168,0.00065319904
298,0.0010923070032038474,0.0006353188,0.0011383017414764711,0.00065399235
299,0.001092385102180383,0.0006352915,0.0011258721312124068,0.0006491766
300,0.001092186056381751,0.000635342,0.0011182104903330642,0.0006495328
301,0.0010916516863049258,0.0006351081,0.0011249380077363775,0.00064776646
302,0.0010912122452408559,0.00063493307,0.0011309371998510106,0.0006534264
303,0.0010911542418396971,0.0006350708,0.001111530875805897,0.0006406473
304,0.0010906828832359086,0.00063460856,0.001123461535512446,0.00065072306
305,0.00109055518108147,0.0006348337,0.0011330144581773232,0.00065088156
306,0.0010900903211859938,0.00063447823,0.0011211254007358177,0.0006492922
307,0.0010899637451428476,0.0006345028,0.0011400015215210543,0.00066336506
308,0.0010895382378204328,0.0006344152,0.0011396149385614336,0.0006580267
309,0.0010892830446316492,0.00063429115,0.0011211295353909876,0.0006511033
310,0.001089211838727694,0.0006342989,0.001121205363180926,0.0006484226
311,0.0010889247611728045,0.00063410576,0.0011237116690873713,0.0006456464
312,0.0010884135218101906,0.00063398015,0.0011227520971543203,0.00064836605
313,0.0010885217861410662,0.0006342222,0.0011189610940188857,0.0006460202
314,0.0010879787187194141,0.0006337257,0.0011264597953064167,0.0006491769
315,0.0010876449511087027,0.0006338042,0.001119502124586928,0.00064879254
316,0.001087769236078337,0.0006337052,0.0011152008272105659,0.0006435797
317,0.001087511630988325,0.0006336524,0.0011154764708251148,0.00064668374
318,0.001087143524415041,0.0006335389,0.0011174373909648152,0.00064738235
319,0.0010870772629691756,0.0006335626,0.0011188226072621824,0.00064586604
320,0.0010865411467400644,0.00063303724,0.001126001827216698,0.0006512729
321,0.0010862436901000702,0.0006332268,0.0011102065002227878,0.0006412421
322,0.0010861764730389937,0.00063323753,0.0011181257801010141,0.0006528297
323,0.001085851267171686,0.0006328731,0.0011320833186241645,0.00066305563
324,0.0010853098090341112,0.00063285313,0.0011150366011608462,0.0006436308
325,0.0010850406021659727,0.0006327275,0.0011164076801193099,0.0006433368
326,0.0010849562559328957,0.00063269894,0.0011086834584077547,0.00064039
327,0.0010850578351874448,0.0006326917,0.0011094073063367034,0.0006420762
328,0.0010844305461155915,0.0006325122,0.0011256438950449385,0.0006495175
329,0.0010838885321728007,0.0006323146,0.0011193965597815013,0.0006486937
330,0.0010841114753665118,0.0006324038,0.001121936098061217,0.000659117
331,0.0010833995333066342,0.00063211634,0.0011212145560206043,0.0006469528
332,0.0010833981536186468,0.00063219614,0.0011109637254661901,0.0006438706
333,0.0010826476867156927,0.0006317755,0.0011130254509174704,0.00064131914
334,0.0010832329902606094,0.0006320625,0.0011145571841262919,0.0006433326
335,0.0010824776016032254,0.00063156476,0.0011127784009350623,0.000641525
336,0.0010821935966087654,0.00063162023,0.001119456253495255,0.00064577424
337,0.0010822174727834223,0.00063171895,0.0011185577293144268,0.00064519845
338,0.001081739159370223,0.00063163333,0.0011258891418838939,0.0006506611
339,0.0010818713194630399,0.00063154567,0.0011089358306788709,0.0006419127
340,0.00108159857441548,0.00063151633,0.0011130694521236345,0.0006435869
341,0.001081077151124075,0.00063127716,0.0011146539194622337,0.000644044
342,0.0010809478913542424,0.0006312431,0.0011108861433622385,0.00064466015
343,0.0010805450648084436,0.0006310162,0.0011103399764782799,0.00064286444
344,0.0010802595557069111,0.0006309222,0.0011210120365548848,0.00065124914
345,0.001080035947371734,0.00063080224,0.001106378891457592,0.0006382084
346,0.0010800217804475965,0.00063065346,0.0011096191288333301,0.0006478427
347,0.001079932977850397,0.0006307355,0.0011235827917240628,0.00065129634
348,0.0010795915035007216,0.0006307019,0.0011222636367777857,0.00065557903
349,0.001079336650382519,0.000630507,0.0011168175399387933,0.0006490625
350,0.0010790419017666162,0.0006304446,0.001104348485142367,0.00063860253
351,0.0010786597046694318,0.0006303708,0.0011030301052398857,0.00063562085
352,0.0010788514188778261,0.0006304127,0.0011105792132548053,0.0006432553
353,0.0010783450282486745,0.00063020847,0.001112779624634962,0.0006443442
354,0.0010781380823925374,0.0006301518,0.0011028246435617858,0.0006385715
355,0.0010777988037508417,0.00063000334,0.0011094379146871867,0.0006440241
356,0.0010775102416454795,0.00063002075,0.001108479856923138,0.000644713
357,0.00107751623507653,0.00062987726,0.0011136585146240868,0.00065006845
358,0.001077302873571754,0.0006299092,0.0011080344390901377,0.0006440371
359,0.0010774059290676156,0.0006299308,0.0011042082800173272,0.00064134103
360,0.0010766477964513081,0.0006294841,0.0011078863701216811,0.00063915335
361,0.0010767108753131957,0.0006293941,0.0011111746064698307,0.00064244913
362,0.0010764752130185725,0.0006296233,0.0011248886203937066,0.00065989204
363,0.0010760521687875522,0.00062917755,0.0011217790834328774,0.000656754
364,0.001075810467248399,0.0006292627,0.0011189587266117972,0.000647725
365,0.0010757278500340727,0.00062914746,0.0011169484655321102,0.0006545188
366,0.001075509330007236,0.0006290783,0.001108991539267803,0.00064173975
367,0.0010754141278866876,0.00062921585,0.0011025621136131233,0.00063796394
368,0.0010753270402635042,0.000628823,0.0011060963173008022,0.00064164767
369,0.0010750337848402063,0.00062891556,0.0011020214991753125,0.00064118014
370,0.001074434701173477,0.0006286796,0.0011080911454735506,0.0006412627
371,0.001074684350440669,0.00062868,0.0011239749371232065,0.0006492206
372,0.001074017443958558,0.0006285479,0.0011126708815541427,0.0006461446
373,0.0010740682480695882,0.0006283805,0.0011105880294554969,0.0006449709
374,0.0010739710364363682,0.0006285406,0.0011107524792501602,0.0006471166
375,0.001073363197372234,0.0006282733,0.0011196451527245702,0.0006455112
376,0.0010735206888519637,0.0006282561,0.0010943152928938893,0.0006332544
377,0.0010732527176998596,0.00062816555,0.001107312160473693,0.00064297224
378,0.0010729532123962603,0.0006280748,0.0011234124582974333,0.00065553864
379,0.0010729758790010487,0.0006281249,0.0011078842988273404,0.00064251106
380,0.001073042229305812,0.0006281595,0.0011137289902922389,0.00064452505
381,0.001072488008132047,0.00062791124,0.0011041421905604743,0.00063994573
382,0.0010719322265953526,0.00062773563,0.001106661672818984,0.0006411359
383,0.00107193809427004,0.00062773464,0.0010986523170213739,0.00063710153
384,0.0010720333051050788,0.0006277393,0.0011072392740958427,0.0006460043
385,0.001071704134448892,0.000627763,0.0011071500279354345,0.0006537835
386,0.0010715016543644713,0.0006276043,0.0011006744448759844,0.000639966
387,0.0010706656396791288,0.0006271684,0.0011095846609787646,0.0006456227
388,0.0010706975596661693,0.00062727235,0.0011038403662137054,0.0006413463
389,0.0010707313791350765,0.0006273429,0.001101511792847396,0.0006391174
390,0.0010702832508749781,0.0006270982,0.0011047868485706603,0.0006478618
391,0.001070420657983024,0.00062713004,0.0010957984050284331,0.0006340736
392,0.001069946645920226,0.0006269128,0.001093288763047769,0.00063241395
393,0.001069823582455613,0.00062692707,0.001111981250944493,0.0006481954
394,0.0010699924645419577,0.00062690105,0.0011025867445179855,0.0006428592
395,0.0010694691439931288,0.00062684936,0.001102523989841195,0.00064328354
396,0.001069210606459924,0.00062665064,0.0010964672243663487,0.00063901156
397,0.0010691024232804577,0.0006265651,0.001096803667071007,0.0006373506
398,0.001068751150604705,0.00062656694,0.0010968528274322544,0.0006364214
399,0.0010686518476153374,0.00062651245,0.0011013005091874085,0.00063953345
400,0.0010688065150052121,0.00062650064,0.0011002994325591908,0.0006373014
401,0.0010683497482873677,0.000626271,0.0010970368280755177,0.00063990906
402,0.0010682583795269967,0.0006263596,0.001096989684353411,0.0006348949
403,0.0010682194321234085,0.0006261385,0.001102029276795154,0.0006375048
404,0.001067882652577395,0.00062616,0.0010977312299400945,0.0006396567
405,0.001067540512464886,0.0006259085,0.0010941515194386113,0.00063430046
406,0.0010673676656736309,0.0006258265,0.0010984156147971808,0.0006383335
407,0.0010668144366723139,0.00062573777,0.0010988408625996092,0.0006404558
408,0.001066973280353892,0.0006256937,0.0010996961472820408,0.0006389462
409,0.0010667921249472663,0.00062544656,0.0011142777263870637,0.0006483226
410,0.0010666316833770838,0.0006254764,0.001110032966903925,0.00064767676
411,0.0010659521870936919,0.0006251885,0.0011018232907144569,0.0006424557
412,0.0010660260461643214,0.0006251549,0.0010964775443586046,0.0006380025
413,0.0010658866759664263,0.0006251008,0.001097223089195789,0.0006362257
414,0.001065472809058686,0.00062512484,0.0010938973485261402,0.0006355291
415,0.0010652530513208865,0.0006250403,0.0011016880801118698,0.0006446197
416,0.001065519444277824,0.0006251102,0.0011082866413957594,0.000644858
417,0.0010651437593944212,0.00062488,0.0010944915543349694,0.0006393344
418,0.0010651016929136606,0.0006248294,0.0010960699114444838,0.00063555746
419,0.001064953164422882,0.00062486983,0.001099988582112642,0.00063806266
420,0.0010646450996629352,0.0006247481,0.0011274720162402984,0.0006689542
421,0.0010643930773195254,0.0006244547,0.0010971907008643779,0.00063990697
422,0.0010641060053853495,0.00062458916,0.001102399809113114,0.00064899743
423,0.00106408245493052,0.00062439573,0.0010934421500001883,0.0006348076
424,0.0010639478506655762,0.000624399,0.001087297493472878,0.00063433126
425,0.0010635694606057583,0.0006242957,0.0011017094679561176,0.00063832046
426,0.0010637828597883888,0.00062421995,0.0010990467902294622,0.00063923
427,0.0010632121339555157,0.00062400755,0.0010907936220751328,0.00063195184
428,0.0010632400403511226,0.0006241857,0.001089591238131395,0.00063148723
429,0.0010632079416341012,0.0006242574,0.0010978031674755229,0.000639854
430,0.0010625172947966602,0.00062364555,0.0011058124523542715,0.00064082904
431,0.0010626441810892991,0.00062400644,0.0010976183597375914,0.0006383244
432,0.00106278645324767,0.0006239717,0.0011000088210532425,0.00063826685
433,0.0010622848608526385,0.00062374194,0.0011405397737390443,0.0006681613
434,0.0010620114901518719,0.0006234807,0.0010923769117950942,0.0006361444
435,0.0010617864429443155,0.0006235288,0.0010983218170561575,0.0006485719
436,0.0010619055494940242,0.0006236485,0.0010912651204896605,0.00063673063
437,0.0010613840160961388,0.0006233292,0.0010991957824300193,0.0006379845
438,0.0010613868656338726,0.0006234045,0.0010865733951404726,0.00063122844
439,0.0010612499699375656,0.0006233386,0.0010991333783180197,0.0006422641
440,0.0010611289753122445,0.0006233373,0.0011042558104020273,0.00065425143
441,0.0010609214020217295,0.00062313525,0.0010889204655537418,0.00063284236
442,0.0010602273128538925,0.0006228134,0.001090244355705998,0.00063678686
443,0.001060503651902997,0.0006229244,0.0010850326123014876,0.0006295444
444,0.001060561018841183,0.0006230765,0.0010956603600507373,0.0006464856
445,0.0010603552359539957,0.0006230928,0.0011176546571367648,0.0006479853
446,0.001059746530449519,0.00062266673,0.0011084002557121757,0.0006465148
447,0.0010597149588322677,0.0006226795,0.0010961284654544448,0.00065514643
448,0.00105944429979672,0.00062259356,0.0010897703268639449,0.0006328438
449,0.001059249242778768,0.00062249164,0.0010833559849193345,0.00062868954
450,0.0010590939718047102,0.0006224143,0.0010940660500326899,0.0006385706
451,0.0010593199469282036,0.0006225418,0.0010881520979634444,0.0006413926
452,0.0010589180467981028,0.0006224299,0.0010889965579335213,0.0006337318
453,0.0010588482355138266,0.0006222471,0.0010953198419669564,0.00063930894
454,0.0010585622401471837,0.0006222352,0.0010846980498793663,0.00063075684
455,0.001058380005090444,0.00062191323,0.0011079060152620797,0.0006438751
456,0.0010586531917245584,0.0006221563,0.0011069461050029776,0.0006430856
457,0.0010583554667447366,0.0006221061,0.0010966942914298632,0.0006461942
458,0.0010581872472287597,0.00062198075,0.0010967930324978495,0.0006487594
459,0.0010577274623465942,0.0006219127,0.0010922249463458584,0.00064178003
460,0.001057948345789734,0.0006218807,0.0010889055033920872,0.0006384059
461,0.0010577054735291514,0.00062174397,0.0010903301831134552,0.0006342542
462,0.001057699557730707,0.0006220833,0.0010830321947104893,0.0006339987
463,0.0010573959247264825,0.0006220262,0.001094073797562605,0.00063732424
464,0.0010571390891488425,0.00062154245,0.0010850946965246329,0.00063260744
465,0.0010567702236046676,0.0006216062,0.001083558698115771,0.00063213543
466,0.0010565996313678366,0.0006211886,0.0010827757948893854,0.00062843633
467,0.0010566406414076136,0.0006215239,0.0010895710085580114,0.00063273864
468,0.0010563303383773473,0.00062121096,0.0010950665903197096,0.0006388789
469,0.00105687971038433,0.0006215836,0.001086442382891631,0.0006341004
470,0.0010564011581953023,0.0006215141,0.0010828615748924022,0.0006309343
471,0.0010559375761911153,0.0006211334,0.0010897577457760202,0.0006415644
472,0.0010560122008392027,0.0006213245,0.0010948539234888232,0.0006338246
473,0.00105575717173275,0.0006209764,0.0010893111799071418,0.00063218805
474,0.0010557237532450446,0.0006211594,0.0011016220662186695,0.00064076326
475,0.0010553917406928895,0.00062090805,0.0010936412798456278,0.0006393114
476,0.0010552343466980181,0.0006208132,0.0010846365269196676,0.0006412857
477,0.00105511523254179,0.000620771,0.0010924404791456232,0.0006374997
478,0.0010553120945234339,0.0006210321,0.0010813808281933592,0.00062924105
479,0.0010550794583191467,0.00062099175,0.0011017478705323263,0.0006416572
480,0.0010549120588884868,0.00062103657,0.0010890462144138413,0.0006334583
481,0.0010542901441701524,0.00062061276,0.0010829774139805518,0.00062992395
482,0.0010546269701881253,0.0006207043,0.0010889557530043687,0.000633411
483,0.001054023296935583,0.0006205904,0.001094078539944611,0.0006349681
484,0.0010543680681306077,0.00062061875,0.0010776684806987394,0.0006284264
485,0.0010540311751162596,0.00062046765,0.0010933138564047683,0.0006472201
486,0.0010538095677861791,0.0006206029,0.001097415337203631,0.00065206725
487,0.0010535027861507352,0.0006202821,0.0010813428654840663,0.00062928995
488,0.0010531825253817522,0.0006201207,0.0010842057124106996,0.0006414543
489,0.0010533916626400417,0.00062027265,0.0010773009385961873,0.00062972296
490,0.0010531849606146431,0.00062021177,0.0010917107975878615,0.00064180663
491,0.001052882263944986,0.0006199013,0.001073356874307597,0.0006252932
492,0.0010527366908398656,0.000619841,0.0010883097664376104,0.00063425105
493,0.0010527938953551893,0.0006199289,0.0010754211882510077,0.00062605244
494,0.0010523525810945372,0.0006198867,0.0010865849142714663,0.00063310517
495,0.0010527588868321214,0.000619842,0.0010867634374907248,0.0006362726
496,0.0010522635350934913,0.00061975874,0.001085949458299604,0.0006334102
497,0.0010520772626295399,0.0006197969,0.0010926620538098232,0.00063237105
498,0.0010519969198548554,0.0006196061,0.0010804675845721074,0.00062639226
499,0.001052396700358755,0.0006198416,0.0010954559996372466,0.00063753047
500,0.0010518542665592415,0.0006196055,0.0010783428122524547,0.0006262717
501,0.0010512371048939032,0.00061955105,0.0010817399324344347,0.0006298384
502,0.0010511785348746524,0.00061936036,0.001088822952285551,0.0006375871
503,0.0010512479598201933,0.00061932177,0.0010802248591020654,0.0006292167
504,0.0010511719977659407,0.0006193571,0.0010936117568615324,0.00064228004
505,0.001050897566860531,0.00061913853,0.0010924181733203916,0.00063676265
506,0.0010510626648768933,0.0006193872,0.0010774211830252584,0.00063050585
507,0.001050966593806896,0.0006193638,0.0010780106363996944,0.0006274845
508,0.0010504786798976595,0.0006189193,0.0010855175551776105,0.00063290953
509,0.0010505388919742464,0.00061890937,0.0010771333740307407,0.00063106586
510,0.0010499678808776208,0.000618687,0.0010777721002056789,0.0006317463
511,0.0010502331851355308,0.0006192195,0.0010742687892687634,0.0006276445
512,0.0010504129125197652,0.00061875005,0.0010863660773322654,0.0006437802
513,0.001049928228857991,0.00061888556,0.0010745674564527166,0.0006292991
514,0.0010496174260071784,0.000618621,0.0010781091775077917,0.0006296157
515,0.0010496684698724267,0.00061872974,0.0010817880321614464,0.00063243374
516,0.0010496876739692661,0.0006187206,0.001080913198190852,0.00063153397
517,0.0010491402951578845,0.0006185816,0.0010776092330024708,0.00063053035
518,0.0010491628564079864,0.00061868626,0.001076754553394713,0.0006323482
519,0.0010489649456517968,0.00061850983,0.001084569853383661,0.00064131606
520,0.0010492218485088172,0.00061844604,0.0010716107609847587,0.00062394625
521,0.0010489984584329314,0.00061834796,0.0010791134069788428,0.0006288159
522,0.0010484870702254902,0.0006182198,0.0011018348109599102,0.0006446389
523,0.001048417534237167,0.00061810284,0.0010767472284418688,0.0006309396
524,0.001048377375132566,0.000618274,0.0011073826784356849,0.0006533852
525,0.0010482240134240652,0.000618115,0.0010765068773486413,0.0006287522
526,0.00104823360859048,0.0006181811,0.0010746853713699547,0.00062614674
527,0.0010480925387020992,0.0006179282,0.001081141187676017,0.0006300204
528,0.0010478749241180903,0.0006180361,0.0010849161374646623,0.0006421052
529,0.0010476732561380295,0.00061784044,0.001082796071190746,0.00063335634
530,0.0010476097298943025,0.000617984,0.0010763332831497604,0.0006268338
531,0.001047617833453357,0.0006178606,0.0010704248187808631,0.00062684517
532,0.0010474194230323257,0.0006176948,0.001079546514200467,0.0006372034
533,0.0010474409589222686,0.00061772886,0.001072061710757898,0.0006253412
534,0.0010471803715032492,0.0006176176,0.0010784284320199738,0.00063679786
535,0.0010468414600714104,0.0006175099,0.0010860667357488318,0.0006365338
536,0.00104668047362831,0.00061751646,0.0010839060612171734,0.0006297193
537,0.0010466654463354862,0.00061744684,0.0010727997604266677,0.0006257275
538,0.0010467378121461286,0.0006174725,0.001078376127192963,0.0006352257
539,0.0010465234443097244,0.0006173054,0.0010838531489431506,0.000633794
540,0.001046118947556373,0.0006174819,0.001089586265130493,0.0006499447
541,0.0010460939140567004,0.0006170154,0.001080287307771893,0.00063029444
542,0.0010462682366594732,0.0006172792,0.001069563639125726,0.0006244102
543,0.0010462962438420819,0.0006172919,0.0010711894268666128,0.0006272659
544,0.001045876315211726,0.0006170319,0.0010855344721694296,0.00063434173
545,0.0010457001910067012,0.0006169586,0.001076888595027333,0.00063008216
546,0.0010454149726878354,0.00061700394,0.0010806756416460379,0.0006299575
547,0.0010453002541053605,0.0006168158,0.001090333835242429,0.0006408807
548,0.0010451345636730545,0.00061677734,0.0010694513125354959,0.0006258247
549,0.0010449775599646867,0.00061648776,0.00107979509912586,0.000638812
550,0.001045149909147813,0.00061683025,0.0010800252250415165,0.00064179744
551,0.0010449323350866394,0.0006168306,0.0010652627655006323,0.00062083686
552,0.0010448230913469591,0.0006164386,0.0010764201652672587,0.00062749046
553,0.0010447451959687958,0.000616677,0.0010816689431484042,0.00063345494
554,0.0010446080723686255,0.00061660283,0.0010706268701004952,0.00062573835
555,0.0010444488759583542,0.0006165191,0.0010750323570032977,0.00062735716
556,0.0010443232583115423,0.0006165331,0.0010760534667830807,0.0006322122
557,0.0010442165622391337,0.00061645627,0.0010692580171024737,0.00062400295
558,0.001044218557172367,0.00061631197,0.0010868172305046886,0.000635509
559,0.0010440346206251033,0.0006164301,0.0010819996828102352,0.0006347823
560,0.0010438458321174948,0.0006162601,0.0010712761227007798,0.0006285916
561,0.0010434147229710171,0.00061630266,0.0010777596980443942,0.0006335265
562,0.0010435822567703167,0.0006160041,0.0010916249032775155,0.000642102
563,0.0010435439029041194,0.00061617565,0.00108737745279808,0.00064717344
564,0.0010433626380339433,0.00061609544,0.0010808911639897624,0.0006328271
565,0.0010432396306406639,0.00061608857,0.001101742796834627,0.00064633996
566,0.0010429223505806124,0.0006158212,0.001081399732118939,0.0006338573
567,0.0010431775053366533,0.0006160525,0.0010730956458743818,0.00062961766
568,0.0010428678599045693,0.00061574904,0.0010805169931006366,0.00062887894
569,0.001042708677765644,0.0006156052,0.0010699860796311743,0.0006233279
570,0.001042951200211555,0.0006159686,0.0010838043485371293,0.00063636084
571,0.0010425448699242453,0.00061580725,0.0010659452235876063,0.000624236
572,0.0010426657700119025,0.0006156339,0.001067154424940937,0.00062791444
573,0.0010421155873191108,0.00061574316,0.001075196745230596,0.0006261909
574,0.0010420628498717301,0.0006153962,0.0010861302069155444,0.000649534
575,0.001042139868265582,0.0006156848,0.0010663740314945842,0.00062380044
576,0.001042049971329982,0.00061542745,0.0010693886555364488,0.00062540174
577,0.001041715296625682,0.0006152723,0.0010680169207999933,0.0006244312
578,0.0010418790066260295,0.000615451,0.0010842383250863669,0.00064746983
579,0.001041649843898894,0.0006152993,0.0010755049424239777,0.0006259533
580,0.001041578231432831,0.0006153688,0.0010694803963542917,0.00062534236
581,0.0010411962387697658,0.00061517855,0.0010802556722287024,0.0006358828
582,0.0010411181919010384,0.00061520975,0.0010851136966190343,0.0006401502
583,0.0010408746664505217,0.0006150306,0.001077749418772723,0.00063091697
584,0.0010411191459859476,0.0006152436,0.0010833299618434892,0.000640341
585,0.0010409905741676014,0.00061511225,0.0010782369800059794,0.0006398138
586,0.0010407500141978428,0.00061495864,0.0010729930545490874,0.00062492955
587,0.001040887154546537,0.00061511877,0.0010715293453967452,0.0006315847
588,0.00104049606623345,0.0006147719,0.0010708820937236068,0.00062474795
589,0.001040523352377831,0.0006149904,0.00107420204845427,0.0006277317
590,0.0010406650949745966,0.0006149218,0.0010844370069173393,0.00063395343
591,0.001040268130081796,0.0006146396,0.0010672560741956999,0.0006245712
592,0.001040213104968785,0.00061462773,0.0010685737724602756,0.00063070277
593,0.0010400599862362015,0.00061468134,0.0010742697302149194,0.0006283846
594,0.0010399290763333261,0.00061450177,0.0010839506495612088,0.0006389902
595,0.0010397999276307408,0.0006146481,0.0010690871139751063,0.00063212076
596,0.0010397030240271324,0.00061435375,0.0010780440955108419,0.00062983704
597,0.001039702427497971,0.0006143546,0.001081244445694623,0.00064599735
598,0.001039492591081392,0.00061451475,0.0010752233340434467,0.0006352604
599,0.001039558022418784,0.0006145097,0.0010779501452436344,0.0006285224
600,0.0010393979101743105,0.0006145618,0.001094884108811421,0.0006487178
601,0.0010394048141288078,0.00061445386,0.0010691952373764614,0.0006267751


==> figures/models/6/saddle/comparison.txt <==
  Method            | Mean Absolute Error   | Max Absolute Error    | Root Mean Sqrd Error
* Neural model      |     2.0561125129e-03  |     1.3178993762e-01  |     3.0082804151e-03
* Numerical method  |     1.1833152175e-01  |     5.3794091940e-01  |     1.5479138494e-01

==> figures/models/6/saddle/training_log.csv <==
epoch,loss,mae,val_loss,val_mae
0,0.024094378377795826,0.014787421,0.014551413768184869,0.008502834
1,0.012566765963957179,0.007264275,0.010938523115853593,0.0063337875
2,0.01029804683031406,0.005949819,0.009846161543776991,0.0056139827
3,0.009248874946271982,0.005358903,0.008910048037902775,0.005138832
4,0.008645575428730536,0.0050109765,0.008511127104621896,0.004907422
5,0.008241816543427287,0.004776138,0.008142580138313846,0.0047039227
6,0.007987332673331831,0.0046289447,0.008123441090445027,0.0048060906
7,0.007780219600556726,0.004508113,0.007634522331188866,0.004333339
8,0.007604667198479408,0.0044048983,0.007678101989636959,0.0044307853
9,0.007482840608423155,0.004330573,0.007522872650920791,0.0043928646
10,0.007368841964874089,0.004261354,0.00746433052734519,0.004344609
11,0.007263772789356019,0.0041973777,0.007578392765861388,0.004383081
12,0.007167978114757321,0.0041417405,0.007137063648594633,0.0040699122
13,0.007085966532739255,0.004092907,0.007014301092426573,0.004040067
14,0.00702669410689387,0.004061556,0.007243773940791729,0.0041291974
15,0.006968722178873328,0.0040229326,0.00668636477854631,0.0037914233
16,0.0069107103030292254,0.003984767,0.007030704634589102,0.004170968
17,0.006861365370850437,0.0039567375,0.0070587120212525405,0.004159018
18,0.006813014442672917,0.0039285226,0.0067445702265246255,0.0039231987
19,0.006767055390706002,0.0038981305,0.0070378054882384465,0.0040615886
20,0.006728488946555562,0.0038714758,0.006903967292612014,0.0039127395
21,0.006687833484271319,0.0038459313,0.006857619424637289,0.0039578625
22,0.0066565397125230704,0.0038240456,0.006532273237138823,0.0036973031
23,0.006620615630693251,0.0038031968,0.006732705941922045,0.003876489
24,0.006585850055165996,0.0037843664,0.006703811985088851,0.003783437
25,0.00656704590257082,0.0037672229,0.006606097697203217,0.0037922976
26,0.006539651466170607,0.0037505638,0.006483769175640427,0.0036938693
27,0.006498727853090515,0.0037278612,0.006594086159192336,0.0038052187
28,0.006481926288899767,0.0037140548,0.00639112149072113,0.0036703444
29,0.006455427896670216,0.0036990033,0.006416648058214203,0.0036591687
30,0.006437575665522843,0.0036878963,0.006483063110175104,0.003678398
31,0.006411379287522823,0.0036715737,0.006650581087467893,0.003791161
32,0.006393831386457021,0.003659026,0.006379836717871977,0.0036445227
33,0.006376030616649663,0.0036456517,0.006333850356698817,0.003604491
34,0.006356118630262803,0.0036316318,0.006381609360636959,0.0035610285
35,0.006329322243154756,0.0036165921,0.006339588718212004,0.0035751672
36,0.006313558832184409,0.0036054289,0.006415267250152815,0.0036158918
37,0.006295777655355817,0.0035918872,0.006291932372060588,0.0035666176
38,0.006276701440085309,0.003581003,0.006350479121822327,0.0036159481
39,0.006263280634048231,0.003573219,0.006167924653676103,0.003509537
40,0.006237938572699732,0.0035566473,0.006448137732605673,0.0038052744
41,0.006223397476876955,0.0035489772,0.0062281851137137925,0.0035708228
42,0.006203711503639951,0.0035362088,0.006323803283378557,0.0035555274
43,0.006191669225755974,0.0035261519,0.006103408565514336,0.0034329845
44,0.006174606948997039,0.0035155637,0.006173458438156647,0.003460416
45,0.006153642596210044,0.003500795,0.006305920706433313,0.0035383787
46,0.006141864929520096,0.003495262,0.006546463458805449,0.0037979686
47,0.006129025472479257,0.0034855471,0.0061719776949924485,0.0034792477
48,0.006114673718700968,0.003475144,0.00609086344374027,0.0033910067
49,0.0061028233843497875,0.0034679214,0.006178806785363446,0.0035451034
50,0.006088766774361117,0.0034569534,0.006162667112359044,0.0034850491
51,0.006073182255054253,0.0034485776,0.0061407842264490685,0.0034897402
52,0.006066418612015382,0.0034445715,0.006002488244491005,0.00336043
53,0.006050108236655935,0.0034332124,0.006271959548127976,0.003590067
54,0.0060436397639830365,0.0034267402,0.006096698752026997,0.0034825075
55,0.006028912010157408,0.0034201634,0.0059624083919076485,0.003330587
56,0.006026270758315493,0.0034146977,0.006130775081981138,0.0034229485
57,0.006014324731271473,0.0034071151,0.00606530046732659,0.003407701
58,0.006007416189084521,0.0034007542,0.0060101874053063355,0.0034159303
59,0.005992568107190784,0.003394772,0.006044400350497444,0.0033853033
60,0.005989331717158561,0.0033887515,0.005995367394928511,0.0034058043
61,0.005972546929147332,0.0033811934,0.005940010896696043,0.0033180937
62,0.005962837934334502,0.0033742168,0.006145668946360977,0.0034584915
63,0.005951988942394138,0.0033683933,0.005843326990945245,0.0032815482
64,0.005943542875029141,0.00336387,0.006419467827359647,0.0037638708
65,0.005940522579209764,0.0033578265,0.005996264437118606,0.0034084101
66,0.005926902081075657,0.0033500826,0.006097315899197178,0.0033779545
67,0.005919052039412766,0.0033446464,0.0061758237314352106,0.0035499264
68,0.005910360574791864,0.0033393798,0.005868883494086953,0.003290184
69,0.005905234479987818,0.0033346976,0.005902488257482957,0.0033138571
70,0.005892064659201174,0.003329286,0.005878527902415261,0.0033198185
71,0.005114446945451821,0.0028375038,0.0052252283855159605,0.0028850609
72,0.005034320137322446,0.0028013152,0.0050379664671450185,0.0027821066
73,0.005000555787117165,0.0027870098,0.005028078085086762,0.002789681
74,0.0049776869478681,0.0027809304,0.005027053544148323,0.00275787
75,0.004956977084402448,0.0027745299,0.005126154980835687,0.0028539852
76,0.0049410735436204245,0.002770495,0.00507828932566263,0.0028155441
77,0.004928050089168396,0.0027658795,0.004996953451266385,0.002768693
78,0.004914481394440844,0.0027620734,0.005001545863199244,0.0027912594
79,0.004904383529105752,0.0027570948,0.005037543892980316,0.002794408
80,0.004893465989029438,0.0027549947,0.005005964591841948,0.0027892909
81,0.004881947308856562,0.0027531225,0.00510357168783544,0.0028567216
82,0.004878225290252609,0.0027520058,0.005120533397620993,0.0028521826
83,0.004867677657937856,0.0027483692,0.004905286066189141,0.002741292
84,0.004859036568989581,0.0027469848,0.004952778444488775,0.0027876503
85,0.004848527304816488,0.002744427,0.004915584990244088,0.0027332513
86,0.004850505354032852,0.0027450672,0.005038518767064844,0.002847592
87,0.004842408111264203,0.002741854,0.004906194981264413,0.0027667226
88,0.0044170467412167755,0.0024740635,0.004531251933105959,0.0025126254
89,0.004382058756510794,0.0024583973,0.00452743616348624,0.0025026365
90,0.004364882549909154,0.002452372,0.004558976781049923,0.0025246262
91,0.004351961205372237,0.0024482335,0.004457087816897029,0.002475892
92,0.0043430964190610535,0.002446224,0.004496283917604393,0.0025066715
93,0.004330721023685921,0.002442016,0.004511557800245013,0.0025122028
94,0.004322617470470672,0.0024400842,0.0044857733583194784,0.0024914609
95,0.004312014099080154,0.0024370132,0.004425521372694279,0.0024661918
96,0.004305627157090624,0.0024348693,0.0044669220119164564,0.0024874834
97,0.004295516647925361,0.0024328588,0.004441597390634401,0.0024918902
98,0.004292005044052585,0.002431567,0.004413100268524175,0.0024655669
99,0.004284465563264453,0.002430601,0.00443978147611781,0.0024905833
100,0.004279597541845126,0.0024278918,0.0044005379173190804,0.0024605584
101,0.0042725667830932875,0.0024269302,0.004400838139792572,0.0024658141
102,0.004265805265315997,0.0024258813,0.004456955962251018,0.002511827
103,0.004261239650219517,0.002423735,0.004372142828837805,0.0024392705
104,0.004037243692073866,0.0022819508,0.004226940242862967,0.0023611852
105,0.004022257949516707,0.0022744555,0.004174623155171963,0.0023227597
106,0.004013953880606494,0.0022723426,0.00418807629585654,0.0023265912
107,0.0040069143139261215,0.0022696648,0.0041920541679424765,0.002333488
108,0.004000918576555451,0.00226738,0.004173781245317489,0.0023289495
109,0.003996107301817014,0.0022661411,0.0041704839251019196,0.002327139
110,0.003991382363387258,0.002264188,0.004172809276334424,0.0023271972
111,0.0039845942319090425,0.0022621267,0.0041798059652152775,0.0023414858
112,0.003980576328973441,0.002261217,0.004148240599361643,0.0023161038
113,0.003975960436590518,0.0022597087,0.004185637683401693,0.0023395796
114,0.003971150894138934,0.0022583744,0.0041556882701295665,0.0023216032
115,0.003965979254930964,0.0022570218,0.004165480432643952,0.0023240382
116,0.003964063340813188,0.0022561704,0.004156896341158094,0.0023434698
117,0.003959248232557811,0.0022552055,0.004127415683533282,0.0023074402
118,0.003956447990578417,0.0022548335,0.004127430868200924,0.0023081498
119,0.003951539310615595,0.0022523955,0.004124091114408241,0.0023120798
120,0.003842306505982993,0.002183907,0.004044690199596418,0.0022557182
121,0.003835506881897235,0.0021808362,0.004047462078826997,0.002257521
122,0.003832623588749735,0.0021793977,0.004042757872050926,0.0022543971
123,0.003828269934409832,0.0021780026,0.004037405866150242,0.0022549636
124,0.0038254084789827343,0.002177049,0.004058759662680031,0.0022677572
125,0.0038231374977689037,0.0021764233,0.00403424768776192,0.0022519662
126,0.0038204101214214968,0.0021759341,0.004041309561185356,0.0022565199
127,0.0038171569035097873,0.0021743253,0.0040306454724095,0.0022476376
128,0.003815079625745241,0.0021742487,0.004022780931946598,0.0022495543
129,0.0038124142542760244,0.002172957,0.004040145464646179,0.0022613297
130,0.0038105937300372053,0.0021726193,0.004018754682243133,0.0022513256
131,0.0038068478709268245,0.002171576,0.004024152232463201,0.0022503417
132,0.003805093959286792,0.0021708603,0.004031806823221556,0.0022557585
133,0.0038034907976707798,0.002170305,0.0040409656680689444,0.0022732
134,0.003801325431099316,0.0021696156,0.00401971704515995,0.0022540728
135,0.003798094229586618,0.002168481,0.0040076656540111825,0.0022427745
136,0.0037955110252114953,0.002168104,0.004047318708468726,0.0022692685
137,0.003793694359504365,0.0021673231,0.004017926366254017,0.0022512123
138,0.0037905380915588763,0.0021670305,0.004005543017190376,0.002246538
139,0.003789207270110348,0.002166116,0.003989408735756812,0.00223602
140,0.0037874551861928887,0.0021653203,0.004005543322274184,0.0022461645
141,0.003784284916862698,0.002165045,0.004003876129707485,0.0022470239
142,0.003782826841383665,0.002164507,0.003998732867261908,0.0022426252
143,0.003780486268495222,0.0021634153,0.003983087224795129,0.0022346952
144,0.0037789401191295233,0.0021632218,0.003989219581488984,0.0022409228
145,0.0037751740974264203,0.0021619925,0.003981655211813679,0.0022381414
146,0.003774524855793101,0.0021622996,0.003996759582715585,0.0022452986
147,0.003771763656450723,0.0021614018,0.003984872489942439,0.0022344622
148,0.0037704226656873185,0.002161,0.00400744225241854,0.0022596833
149,0.003767969179184325,0.0021596919,0.003980019302381423,0.0022398622
150,0.0037658588751776734,0.0021591494,0.003964628971633786,0.0022276225
151,0.003764136489249889,0.0021588628,0.0039797145543443175,0.0022338156
152,0.0037620242269022575,0.0021578076,0.003975112431686451,0.002238279
153,0.0037596538019778318,0.0021576113,0.003966546549795777,0.002229453
154,0.003758263368358235,0.0021574502,0.003971404924533647,0.0022379402
155,0.0037563465877434622,0.0021569075,0.00401677860663834,0.002272584
156,0.0037543936834887976,0.002156025,0.003961805556972291,0.002225992
157,0.0037526183594032525,0.0021548604,0.003973990276904608,0.0022373903
158,0.003750995987000859,0.0021550944,0.003950728840960062,0.0022216737
159,0.0037491359796790716,0.002154309,0.003984890200373867,0.0022494271
160,0.0037477966903350494,0.0021540702,0.003999146926329432,0.0022692985
161,0.0037454428086966226,0.0021531344,0.003958852292839766,0.0022310282
162,0.0037439575726977317,0.0021531547,0.003957574760344719,0.0022274829
163,0.0037415052058101137,0.0021516723,0.0039669029659052365,0.0022411095
164,0.0037402074184839013,0.0021516301,0.003962195541920478,0.00223821
165,0.0037383749999770947,0.002151137,0.003945399076904807,0.002224287
166,0.0037363602433439975,0.0021506832,0.003956353696922567,0.0022367723
167,0.003735953555495653,0.002150518,0.003965828567511883,0.002237372
168,0.0037332470567966766,0.0021496369,0.003940756762546979,0.0022206567
169,0.003731847737225754,0.002149789,0.003952015604885834,0.0022293555
170,0.003730030869191537,0.002148975,0.003928307211187125,0.0022128397
171,0.0037281478492449697,0.0021478634,0.003950538421983202,0.002229793
172,0.0037271718505330204,0.0021477144,0.003959755707991608,0.0022490409
173,0.003724626016043265,0.002147601,0.00394446982914662,0.00223049
174,0.003722736407496411,0.0021464059,0.003932193054281108,0.0022223317
175,0.0037211951473967325,0.0021455577,0.0039402220129734575,0.0022245343
176,0.0037200397178657973,0.0021454103,0.003928121821679341,0.0022122124
177,0.003717593827336697,0.0021447446,0.003951636949119379,0.0022337136
178,0.003716338704774377,0.0021445642,0.003941108670700069,0.0022289387
179,0.0037144854602223897,0.0021442666,0.003923024656398188,0.0022149747
180,0.0037130050157612644,0.0021435753,0.003927815359473532,0.0022270922
181,0.0037125494508798013,0.0021441958,0.003928502212635157,0.0022206393
182,0.003710189732896153,0.0021422752,0.003923871964861676,0.0022212502
183,0.00370929748446605,0.0021419376,0.003926493595409787,0.0022216516
184,0.003707962633672948,0.0021421546,0.003915873601911044,0.0022130876
185,0.0037046755159492644,0.0021410575,0.003922236551386974,0.002216962
186,0.003704503938475079,0.002140759,0.003928326806965684,0.0022282943
187,0.0037027584218705958,0.0021398119,0.003920850652794056,0.002218427
188,0.0037007097634724874,0.0021396028,0.003932632484635137,0.0022288691
189,0.0037010333759419636,0.0021397683,0.003939977166808532,0.0022333753
190,0.0036981857224725277,0.002139078,0.0039124611314988785,0.002216829
191,0.0036966907014896492,0.0021383949,0.003928607584803092,0.0022302351
192,0.0036954929639770426,0.002138079,0.0039054414798779923,0.0022153463
193,0.0036940871436476415,0.0021376205,0.003935062430098812,0.0022376736
194,0.0036924225161086726,0.0021372235,0.003902927854480127,0.0022086664
195,0.0036897076662809444,0.002136064,0.003904061944596927,0.002213605
196,0.003689385730226982,0.0021356146,0.003915072592525308,0.0022136318
197,0.003687806067982497,0.0021357404,0.003910883743966522,0.002220016
198,0.0036860587927180478,0.0021351967,0.003884497174402862,0.0022007262
199,0.003685714368924703,0.0021346805,0.003901272671999919,0.002209466
200,0.003683697907003471,0.002133687,0.003917208701125526,0.002224986
201,0.003683193372812944,0.002134151,0.0038953129675945047,0.0022101058
202,0.003681544629581567,0.0021335487,0.003931737069301293,0.0022409451
203,0.0036793599771448118,0.0021326998,0.0038988859736046504,0.002208635
204,0.003677183557535469,0.0021316342,0.0039048210566959445,0.002222065
205,0.0036762777466509966,0.002131507,0.0039007928711785288,0.0022133484
206,0.0036756456417761205,0.002130706,0.0039129501501150455,0.0022365171
207,0.0036733126029309155,0.0021309413,0.0038880248799254753,0.0022057476
208,0.0036732850308894053,0.0021306628,0.003920969624469932,0.002228032
209,0.0036712482033435,0.0021299603,0.0038931221110774985,0.0022091968
210,0.003669478332390848,0.0021294435,0.0038881397561999864,0.0022161044
211,0.003668681483528852,0.0021291107,0.0038981648547169417,0.002219713
212,0.003667623360092732,0.0021289594,0.003880883917218347,0.0022030843
213,0.003665919013031824,0.00212869,0.003899750487344329,0.0022319073
214,0.0036652277326048935,0.0021278341,0.0038746863646447922,0.0022014717
215,0.0036642002174056203,0.0021277615,0.0038675829267549476,0.0021964612
216,0.003662027713122593,0.0021266977,0.0038953062841749772,0.0022186614
217,0.0036607049865025206,0.0021263063,0.0038698793629031126,0.0022003008
218,0.003659647666198787,0.0021261722,0.0038706875581267417,0.0022006785
219,0.0036587835830926797,0.0021255931,0.0038889268422733245,0.0022173484
220,0.0036575726575389603,0.0021253238,0.003892811105689614,0.0022297723
221,0.0036554924397819073,0.0021244348,0.00387380734714164,0.0022005606
222,0.0036555284126066193,0.0021250076,0.0038697458135605644,0.0022031597
223,0.00365395891039814,0.002123481,0.0038522830922303403,0.0021859275
224,0.0036522728158135172,0.0021233133,0.003865395159274745,0.0022016892
225,0.003651159074699554,0.0021233961,0.0038592292062571494,0.002197839
226,0.0036503834180225832,0.002122837,0.003877795734939268,0.0022058191
227,0.0036494093893741993,0.0021226422,0.0038876710596073404,0.0022175498
228,0.0036470372535778828,0.0021217456,0.0038592376496702626,0.0021944067
229,0.003645582511708453,0.002121127,0.0038658107337448118,0.00220614
230,0.0036449505214675073,0.0021209852,0.003922141052808549,0.0022351474
231,0.003643888895915666,0.0021205794,0.0038694042202655214,0.0022011844
232,0.0036426054644950285,0.0021205454,0.0038782999383145814,0.0022230207
233,0.003641770146796083,0.002119707,0.003852242406537516,0.002188351
234,0.003640252153659333,0.0021191048,0.0038953965679716955,0.0022392098
235,0.003639546968215945,0.002118907,0.0038500107923832745,0.0021968454
236,0.0036387180476024003,0.0021184785,0.0038563955941131366,0.002194309
237,0.0036373098110268976,0.0021179398,0.0038687119271100354,0.0022070534
238,0.0036357964275787096,0.0021177426,0.0038496641618123426,0.0021922418
239,0.0036357587886659526,0.002117784,0.0038555069388016977,0.0022062848
240,0.0036333768463031844,0.0021165523,0.003847956263376363,0.0021901806
241,0.0036317952799162457,0.002116224,0.0038523309847073323,0.0021960211
242,0.0036319419235132672,0.0021162345,0.0038328253240181255,0.002181421
243,0.0036298506553398644,0.0021157966,0.003868658896503803,0.0022146837
244,0.0036299626631509947,0.0021157018,0.0038661723809958097,0.0022050396
245,0.0036288787820498813,0.0021154473,0.00385206952509042,0.002192709
246,0.0036263633634080125,0.0021142447,0.0038630551450390266,0.0022018834
247,0.0036259566044175113,0.002114444,0.0038815730205610144,0.002225518
248,0.003624530021552145,0.0021139935,0.003860245051976742,0.0021976319
249,0.0036231196225072902,0.002112951,0.0038701115008904635,0.00221772
250,0.003622151462994841,0.0021125367,0.003834228586270377,0.0021883897
251,0.0036211128260160434,0.00211236,0.003832111988425061,0.002184625
252,0.00362028314915666,0.0021121916,0.003837749677959418,0.0021863836
253,0.0036184977689548226,0.0021116363,0.003837050633529361,0.0021885552
254,0.0036185796373257527,0.002111771,0.003840099630416958,0.0021926248
255,0.0036163017093861056,0.0021103423,0.0038274790492055415,0.0021853084
256,0.003616085592560161,0.0021106629,0.003841978904211472,0.0021918088
257,0.0036144765710438807,0.0021100186,0.003851738317624936,0.0022042976
258,0.0036139623034794474,0.0021094724,0.003836913796223864,0.0021937652
259,0.003612718169217481,0.0021094948,0.0038412989060250357,0.0021902514
260,0.003611272402164925,0.002108649,0.0038615948993314425,0.0022078184
261,0.003611400778784861,0.0021085653,0.003853108396080115,0.002202881
262,0.0036101509202356207,0.002107821,0.0038273764714463233,0.0021863265
263,0.003608596952654735,0.0021074773,0.003861418246953355,0.0022070867
264,0.0036073294053498976,0.0021074929,0.003824131461685046,0.0021852548
265,0.0036068493398710494,0.0021074638,0.003844672950409421,0.0021978451
266,0.0036071786274286042,0.0021070272,0.003829823332592034,0.002193259
267,0.003604560801133234,0.0021062691,0.003860425356295089,0.0022198835
268,0.0036029083931397596,0.0021054235,0.003820899898171643,0.0021797172
269,0.0036024503062808224,0.002105487,0.0038257213668270325,0.00218018
270,0.003601839699810065,0.002104431,0.0038145334405079033,0.0021779856
271,0.0036013142909478843,0.0021045993,0.003838422616454939,0.0022083716
272,0.0035998490332207742,0.0021049157,0.0038267330660349567,0.0021931003
273,0.0035990030399097855,0.0021041878,0.003813555009781256,0.0021795644
274,0.0035978004538963987,0.002104432,0.003816226909985665,0.0021820716
275,0.0035961791015276553,0.0021028672,0.0038064142922685108,0.0021724955
276,0.003596201303763924,0.0021035557,0.0038090127053828546,0.002176669
277,0.003595359463567667,0.0021028682,0.0038142170136083045,0.0021798855
278,0.0035940302113976626,0.0021027601,0.0037947032757225,0.0021662642
279,0.0035928576939111795,0.0021015138,0.003816642207203472,0.0021933673
280,0.0035917407535133424,0.0021012714,0.003805381616432483,0.0021721958
281,0.003591479888520042,0.0021014188,0.003826543848587082,0.0021924777
282,0.0035913373100527318,0.002101013,0.003807055726145507,0.0021798797
283,0.003588298338556669,0.0020998565,0.0038199297395273705,0.0021851156
284,0.003588664390502449,0.0021002456,0.0037976115257595798,0.0021737947
285,0.0035872072608522944,0.0020996043,0.0038027342459095474,0.0021791393
286,0.0035867732415213534,0.002099025,0.0037969254333241886,0.0021729816
287,0.003584788222098389,0.0020986367,0.003806517866192191,0.0021795996
288,0.0035845090792056724,0.0020989624,0.0038154710725997396,0.0021835915
289,0.0035839659413083366,0.0020987678,0.003803926914233417,0.0021746433
290,0.0035820639435135042,0.0020975806,0.0038033778115276516,0.002179666
291,0.0035820860766411144,0.0020978798,0.0038761206925494018,0.0022372212
292,0.003581078507077761,0.002097947,0.0038133193074045978,0.0021820508
293,0.003580703619828102,0.0020975734,0.0037986105381400057,0.0021714703
294,0.003579642530360102,0.0020971042,0.0037885957370993673,0.0021718186
295,0.0035780524910302004,0.0020959605,0.00379841522962104,0.0021803342
296,0.0035780468348572594,0.0020961724,0.0037988314814354535,0.0021812716
297,0.0035768329429002187,0.0020960998,0.0038036257375671186,0.0021878928
298,0.003576163751144467,0.0020958348,0.003804178821416368,0.0021798234
299,0.0035749648043520107,0.0020952027,0.003793098387457818,0.0021763714
300,0.0035737339659329065,0.0020950993,0.003776769794198706,0.002160226
301,0.0035732460702147437,0.0020944166,0.003785899676655681,0.0021706729
302,0.0035727984368506644,0.0020946637,0.003793956271737311,0.0021756527
303,0.003570457654862161,0.0020942774,0.0038024516345059513,0.0021786285
304,0.0035708906913101655,0.002093364,0.003795090287554196,0.0021968347
305,0.003570350357504844,0.002093686,0.003789506082840436,0.002171682
306,0.003568036621954052,0.0020928541,0.0037711255785871727,0.0021586563
307,0.00356893879680185,0.0020930574,0.003778917905619955,0.002161586
308,0.0035671291794526507,0.0020926748,0.003783323766342363,0.0021700908
309,0.0035663763875040497,0.002092629,0.003841019284904773,0.0022155396
310,0.003565579268725787,0.0020924378,0.0037798279586592556,0.0021665308
311,0.0035653706320373036,0.002091696,0.003779506370021655,0.0021686729
312,0.003564435365664986,0.0020915123,0.0037791721217369464,0.0021622833
313,0.0035626415202163844,0.0020904688,0.003770729768462375,0.0021625475
314,0.0035622353963793278,0.0020910448,0.003786899796182587,0.0021720657
315,0.003562053529849785,0.002090294,0.0037797416087005362,0.002168426
316,0.003561582978529602,0.0020902595,0.003780803730050874,0.0021686652
317,0.0035601077170650344,0.0020902087,0.0037744145846607476,0.0021684868
318,0.0035601891782026437,0.0020899633,0.0037844843766158573,0.0021754084
319,0.003559164930010781,0.002089597,0.003770837963436722,0.002163848
320,0.003557705087053481,0.0020896448,0.0037714991286045964,0.002163055
321,0.0035567244257380384,0.0020889654,0.003777854767478261,0.002173615
322,0.0035556429872453236,0.0020880955,0.003780691457264105,0.0021660745
323,0.003556131243132763,0.0020882906,0.0037903818258046506,0.0021780506
324,0.0035546457772399004,0.0020881258,0.0037847215873185102,0.0021729462
325,0.003554373153743231,0.0020879516,0.0037725012061863685,0.0021672472
326,0.003553272370627503,0.0020874203,0.003771190522380131,0.0021656686
327,0.0035514322983772714,0.0020871463,0.0037724009006808584,0.002162669
328,0.0035518455762544804,0.002086835,0.0037712801580130056,0.0021703755
329,0.0035517968703614074,0.0020866257,0.003773075833058519,0.002167242
330,0.003550428582770914,0.0020866024,0.0037701801723104117,0.00216568
331,0.0035501087983218524,0.002086311,0.003772788009247611,0.0021661592
332,0.0035490646278142474,0.0020860473,0.003800741626286411,0.002184111
333,0.003549311577901165,0.002086147,0.0037879777863369115,0.0021866572
334,0.0035474032836458162,0.002085211,0.003770011499826537,0.002164861
335,0.0035462308281712725,0.002084819,0.003766159383911328,0.002165726
336,0.0035454238560441312,0.0020846627,0.0037951213652113592,0.0021919436
337,0.0035451322712052834,0.002084473,0.0037613565095905178,0.0021577766
338,0.0035448040619887786,0.0020850108,0.003757475132790593,0.0021635124
339,0.0035442581223482606,0.0020847158,0.0037691605802267305,0.0021703728
340,0.003544321725139056,0.0020846894,0.0037659252366348335,0.0021663613
341,0.003541762928276832,0.0020835714,0.0037449038318293605,0.002150619
342,0.0035412357990804474,0.0020835244,0.003768108404396144,0.0021662768
343,0.0035408475162947432,0.002082702,0.003761887747618309,0.002160954
344,0.0035404614396606924,0.0020824554,0.0037552556763072674,0.002164837
345,0.003539699243339588,0.0020826664,0.0037626336439575796,0.0021667809
346,0.003539369036178881,0.0020821854,0.0037594080142927585,0.002163269
347,0.003538202402999206,0.0020823833,0.0037772823515718483,0.0021815572
348,0.003537780856346055,0.002082004,0.0037381557138080647,0.002149732
349,0.003536757002716527,0.0020818652,0.003750136708536484,0.0021553873
350,0.0035355778781684835,0.002081056,0.003759546223590752,0.0021609166
351,0.00353636853490508,0.0020807271,0.003765005847514905,0.00216516
352,0.0035349406809021436,0.0020809153,0.0037498651441270196,0.0021612172
353,0.003533919298597518,0.0020807306,0.003758049961319857,0.0021627825
354,0.0035331763894919732,0.0020806687,0.003745138115743975,0.0021506133
355,0.003533613076013404,0.002080668,0.0037493586183724027,0.0021624928
356,0.003531725130013637,0.002079597,0.003775828410477432,0.0021795519
357,0.003531291126167384,0.0020797842,0.0037489267248570525,0.0021571028
358,0.003531969683626586,0.0020798836,0.0037646250811561076,0.0021673143
359,0.0035304422404561853,0.0020794182,0.0037686898899579775,0.0021751397
360,0.003529653604892183,0.0020789672,0.0037542218856655334,0.0021613543
361,0.003527594097665979,0.0020781246,0.0037626255786471267,0.0021723644
362,0.0035274748963327997,0.0020787106,0.003750801347532508,0.0021629974
363,0.0035281752300090445,0.0020789031,0.003756650093122098,0.0021610153
364,0.003526116900014289,0.002078263,0.0037522280309034996,0.002162384
365,0.0035256038280134724,0.0020773693,0.003737380167989095,0.0021549338
366,0.003525746396116878,0.0020779017,0.003739494434873162,0.0021521493
367,0.0035246291713280356,0.002076738,0.0037585894393243275,0.002171206
368,0.00352378858150055,0.0020769832,0.0037352900142289124,0.0021494122
369,0.003523982860911936,0.0020769585,0.003722192635002573,0.0021438117
370,0.0035221636519429944,0.0020760829,0.0037391678426156325,0.0021530774
371,0.003522103299899083,0.0020761334,0.0037565606146898896,0.0021767085
372,0.0035221297347735043,0.0020763585,0.00373795250532912,0.002151987
373,0.0035218849818686934,0.0020764403,0.003725707202798149,0.0021479754
374,0.0035203036595149546,0.0020756088,0.003769392651949446,0.002172192
375,0.003521096156637015,0.0020762505,0.00377887936485729,0.0021799724
376,0.0035192315997629934,0.0020758626,0.00373518612009897,0.0021513049
377,0.0035186878920760384,0.0020754507,0.0037597060224000855,0.0021775886
378,0.003517965077975617,0.0020745993,0.0037492572114031387,0.0021757942
379,0.0035177362329304094,0.0020748037,0.0037362091010703846,0.0021539365
380,0.0035162672462884814,0.0020744833,0.00371623346869462,0.0021393623
381,0.0035153622957543327,0.0020742803,0.0037315040929861115,0.002148969
382,0.0035157820735872984,0.0020743145,0.00374063941831137,0.0021616772
383,0.0035144654250853107,0.0020732733,0.003734312904701477,0.0021487365
384,0.0035133970923245453,0.0020734947,0.0037355087932353826,0.0021513414
385,0.0035137053876180837,0.0020735015,0.0037516341410677874,0.0021773677
386,0.0035130215000872974,0.0020731497,0.0037569459142538157,0.002167231
387,0.0035124207609313874,0.0020731948,0.003754663651015276,0.0021749807
388,0.0035111003909812227,0.0020727334,0.0037346971702204228,0.002157893
389,0.003512215719264666,0.0020732288,0.0037216240667185827,0.002145663
390,0.003510277848786475,0.0020725206,0.003733701447324283,0.0021546844
391,0.003510226451354315,0.0020722083,0.00374077459632137,0.0021556453
392,0.003509327762540412,0.002071423,0.0037297500530313905,0.0021498099
393,0.003508168341627132,0.0020717827,0.003727785278889539,0.002150391
394,0.0035076545491849707,0.0020709555,0.0037250183462627057,0.0021444727
395,0.003506818934072708,0.0020708914,0.0037318949009160895,0.0021526043
396,0.0035074580505218772,0.0020709452,0.0037334727689806975,0.0021526343
397,0.0035052643541524414,0.0020707718,0.003719502580601008,0.0021423073
398,0.0035053134602324046,0.0020707168,0.003738257094243374,0.002166297
399,0.0035041025927660804,0.0020701303,0.003725259787579144,0.0021493605
400,0.0035042045147340847,0.0020699315,0.003733609067783752,0.0021514352
401,0.0035040028807596536,0.0020701627,0.0037210227611188655,0.0021465644
402,0.0035036534885908807,0.0020692856,0.0037174844517881226,0.0021459733
403,0.0035018825767129357,0.0020695184,0.003710145935176416,0.0021409427
404,0.003502801385711051,0.0020695035,0.003708626823873161,0.0021363157
405,0.003500806341215686,0.0020688046,0.003741739081073192,0.002162618
406,0.0035000063469100597,0.0020685415,0.003740808703223319,0.0021570032
407,0.0035009966838062184,0.002069134,0.0037381920888448364,0.0021552143
408,0.003500095479315796,0.0020685967,0.003698916126425592,0.0021385443
409,0.0034993933474180496,0.0020681527,0.0037416306711375615,0.0021688372
410,0.0034987602583794876,0.0020683599,0.003726140485541318,0.0021495037
411,0.003497954048886877,0.0020668982,0.0036994959648071293,0.0021342442
412,0.0034978734813837036,0.0020673242,0.0037038648925565303,0.0021346007
413,0.003496834691208951,0.002067545,0.0037217282648330983,0.002152038
414,0.0034967572806544555,0.0020672986,0.003729849544797659,0.0021545955
415,0.003496151212184644,0.0020665673,0.003727211478636927,0.002156821
416,0.0034956093592524427,0.0020674767,0.0037216026050131087,0.0021500993
417,0.003496141049024918,0.0020669983,0.0037219802179147264,0.002156938
418,0.0034947193649673344,0.0020664285,0.0037364909693148466,0.0021651138
419,0.003494190442027485,0.002066121,0.003718053038227204,0.0021485381
420,0.0034926026959154603,0.002066115,0.003724171744449812,0.0021576271
421,0.0034931636716974135,0.0020659876,0.003711999776809702,0.0021458915
422,0.0034930077276579125,0.0020658877,0.003730474597335444,0.002155719
423,0.0034920384099146745,0.0020656362,0.0037073447112547704,0.0021446
424,0.003491396325282533,0.002065298,0.003717297827901814,0.002154223
425,0.003489572836105534,0.0020650907,0.003709745329262702,0.0021430093
426,0.0034923793119193496,0.0020659107,0.0037136519407930707,0.0021486173
427,0.0034904954103819577,0.0020650548,0.0037049474544618276,0.0021421185
428,0.003489910799371441,0.0020647072,0.0037002838716555225,0.0021358915
429,0.0034891420590714545,0.0020647503,0.0036996444599568215,0.0021420524
430,0.003488936863541741,0.0020643089,0.0036884773760746847,0.0021294993
431,0.003487275639843136,0.0020638162,0.003714823541894029,0.0021553473
432,0.003487477076976948,0.002063586,0.0037049872384045733,0.0021466762
433,0.0034869634881430655,0.0020638236,0.0037236842472601387,0.0021542697
434,0.003486150912408297,0.0020632248,0.0036823652750942576,0.0021207125
435,0.003485970637128263,0.0020636232,0.0037228492888951195,0.0021649166
436,0.0034845513739733907,0.0020630842,0.0036926818785239924,0.002133584
437,0.0034853326480091392,0.0020630017,0.0037019758490543634,0.0021417786
438,0.003484217968233042,0.0020619933,0.0037102568935890303,0.002149743
439,0.0034839710462790897,0.0020624893,0.0037067807932816468,0.0021396778
440,0.0034826062821317963,0.0020621489,0.0037293780630335326,0.0021606912
441,0.003483584640270804,0.002062423,0.0037202792712303172,0.0021519903
442,0.003483078930520375,0.0020621095,0.0037394256755404537,0.002177677
443,0.0034820289978778874,0.0020623824,0.003709007611635165,0.002145938
444,0.003481761620974285,0.002061512,0.0037153960537822093,0.002155211
445,0.003482230224411138,0.0020620297,0.00368045126260795,0.0021261403
446,0.0034800545287615157,0.0020607442,0.0036910909829711127,0.0021336288
447,0.0034800026999021625,0.0020609465,0.003713805233682792,0.0021499817
448,0.0034792877691394307,0.0020612164,0.0037050713947916823,0.0021529507
449,0.0034786829686296386,0.0020603884,0.0036883434359593448,0.0021357678
450,0.0034797493160505792,0.0020607265,0.0037356969202437347,0.0021679956
451,0.0034780469685837235,0.0020601517,0.0036928706252176142,0.002133463
452,0.0034776480134564506,0.002059326,0.0036887296224206866,0.0021298414
453,0.0034771564920831033,0.0020601812,0.0036934905925157823,0.0021346055
454,0.003477283502798809,0.0020599728,0.003712198833672797,0.0021536162
455,0.003476254593717128,0.0020601144,0.0036972041089664977,0.0021398254
456,0.0034753766439519535,0.0020593326,0.0037075330113046996,0.0021490692
457,0.0034754658736136737,0.002059309,0.003706298070874989,0.0021564548
458,0.0034758827633269164,0.002059399,0.003713123866786806,0.0021480005
459,0.0034746270507280417,0.0020593063,0.003711457893624356,0.0021602316
460,0.0034751919703285084,0.0020584676,0.003682056452972802,0.002125553
461,0.0034738515737443108,0.002058511,0.0037078618238879967,0.0021524746
462,0.003473595046614738,0.002058437,0.003698573496784968,0.002137483
463,0.0034728263009697878,0.0020583214,0.0037147233608423665,0.0021517072
464,0.0034715030953289604,0.002058203,0.0037308942226347195,0.0021655762
465,0.0034723617366027777,0.002057917,0.003731166991514893,0.0021696053
466,0.0034718214211934494,0.0020575349,0.0036861114398923124,0.002130606
467,0.0034715431877690942,0.002057444,0.0036853446989158077,0.0021367876
468,0.0034720065779859943,0.0020575586,0.003696499675326419,0.0021507472
469,0.00346907394997983,0.0020570513,0.0036744160375840693,0.0021249682
470,0.0034703960476855484,0.0020574208,0.0037188041569749383,0.002171672
471,0.0034687921491830206,0.002057062,0.003699152513997095,0.002143416
472,0.003469164826388679,0.0020570424,0.003699814335817483,0.0021392333
473,0.003468271903631925,0.0020565079,0.0036966353032565646,0.002136483
474,0.0034683103229492863,0.002056254,0.0036849455430698055,0.0021299988
475,0.0034670574461694846,0.0020557458,0.003698643369111002,0.002143315
476,0.0034665048108123756,0.0020561472,0.0037048615097660864,0.0021427905
477,0.003466554983308953,0.0020559293,0.00369225850011999,0.0021425267
478,0.0034657081481373805,0.0020556864,0.003695100429840074,0.002150099
479,0.0034659201426755796,0.0020553167,0.003696808021516236,0.002138374
480,0.0034661358606210015,0.0020557398,0.0036802722159439303,0.002130492
481,0.0034648670531706328,0.0020550303,0.0036745343543761262,0.0021268402
482,0.003463996805071062,0.0020545595,0.003676344829882383,0.0021335494
483,0.0034637297487978454,0.002054756,0.0036937607246607766,0.002140911
484,0.0034640008069718466,0.0020547619,0.0036790612185234905,0.0021293894


==> figures/results/6/ellipsoid/0/comparison.txt <==
July 22, 2022.

   Method   (evals) | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model (6)  |        1.229113e-04 |       8.597853e-03 |    6.510663
* Numerical method  |        1.197197e-03 |       7.481360e-02 |    4.799090

==> figures/results/6/gaussian/0/comparison.txt <==
July 23, 2022.  Errors in (hk)

   Method       | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model  |        3.374795e-04 |       1.591395e-02 |    7.779947
* Num method    |        1.292019e-03 |       1.886310e-01 |    6.438921

==> figures/results/6/paraboloid/0/comparison.txt <==
July 23, 2022.

   Method          | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model     |        1.545639e-04 |       3.395202e-03 |    0.685408
* Numerical method |        1.678008e-03 |       1.326447e-01 |    0.566270

==> figures/results/7/ellipsoid/1/comparison.txt <==
July 22, 2022.
At twice the resolution with same dimensions as eid=0.

   Method             | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model (lvl7) |        4.665050e-05 |       2.229576e-03 |   24.287169
* Numerical method    |        1.736009e-04 |       1.532003e-02 |   19.343252

==> figures/results/7/gaussian/1/comparison.txt <==
July 23, 2022.

   Method       | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model  |        1.986540e-04 |       4.044295e-03 |   35.389727
* Num method    |        1.904202e-04 |       4.929394e-02 |   27.191614

==> figures/results/7/paraboloid/1/comparison.txt <==
July 23, 2022.
Same as id=0 in level 6 to compare cost of solving the same problem at twice the
grid resolution.

   Method           | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model      |        1.203853e-04 |       2.042552e-03 |    1.770071
* Numerical method  |        2.151186e-04 |       2.603463e-02 |    1.422331

==> figures/results/8/ellipsoid/1/comparison.txt <==
August 16, 2022.
At four times the resolution with same dimensions as eid=0 for lvl6.

   Method             | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model (lvl8) |        3.598382e-05 |       9.673564e-04 |  103.852967
* Numerical method    |        3.727137e-05 |       2.611843e-03 |   85.892832

==> figures/results/8/gaussian/1/comparison.txt <==
August 16, 2022.

   Method       | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model  |        1.378468e-04 |       3.549094e-03 |  165.295637
* Num method    |        3.889553e-05 |       8.192254e-03 |  136.331029

==> figures/results/8/paraboloid/1/comparison.txt <==
August 16, 2022.
Same as id=0 in level 6 to compare cost of solving the same problem at four times the
grid resolution.

   Method           | Mean Absolute Error | Max Absolute Error | Time (secs)
* Neural model      |        8.096383e-05 |       2.231902e-03 |    5.707132
* Numerical method  |        4.001899e-05 |       3.480695e-03 |    4.262755

==> morphing_ellipsoid/morphing_ellipsoid_data.csv <==
"hk_max", "num_mae", "num_maxae", "nnet_mae", "nnet_maxae", "time"
0.260417, 3.913988e-03, 1.046611e-02, 1.858238e-04, 8.407136e-04, -0.31
0.320357, 5.536196e-03, 2.810216e-02, 7.071366e-04, 3.004081e-03, 0.67
0.364667, 7.083279e-03, 4.188967e-02, 6.702019e-04, 4.413012e-03, 1.06
0.398791, 7.986247e-03, 5.809677e-02, 4.744710e-04, 5.714661e-03, 1.52
0.425780, 8.621184e-03, 7.530274e-02, 4.227088e-04, 6.367150e-03, 2.10
0.447492, 8.730057e-03, 8.942072e-02, 3.834610e-04, 6.243348e-03, 2.76
0.465136, 8.963537e-03, 9.296989e-02, 3.524930e-04, 4.526910e-03, 3.50
0.479547, 8.866876e-03, 1.067709e-01, 3.189112e-04, 4.631763e-03, 4.36
0.491328, 8.929302e-03, 1.189930e-01, 3.250114e-04, 5.658479e-03, 5.33
0.500933, 8.454342e-03, 1.279644e-01, 2.984316e-04, 4.938981e-03, 6.39
0.508715, 8.318103e-03, 1.243758e-01, 2.982743e-04, 4.040831e-03, 7.97
0.514951, 8.166182e-03, 1.357380e-01, 2.930095e-04, 3.332086e-03, 9.96
0.519869, 8.008441e-03, 1.443319e-01, 2.893789e-04, 4.948680e-03, 11.47
0.523655, 7.550513e-03, 1.498567e-01, 2.815631e-04, 3.393805e-03, 13.14
0.526464, 7.272482e-03, 1.424164e-01, 2.779417e-04, 2.834545e-03, 14.97
0.528428, 7.061332e-03, 1.517923e-01, 2.742332e-04, 3.183340e-03, 16.98
0.529657, 6.779397e-03, 1.579781e-01, 2.769077e-04, 5.114575e-03, 19.13
0.530248, 6.536552e-03, 1.610920e-01, 2.694863e-04, 3.403325e-03, -21.45
0.530281, 6.309900e-03, 1.513067e-01, 2.638981e-04, 3.226863e-03, 23.95
0.529828, 6.131930e-03, 1.595205e-01, 2.587431e-04, 5.920275e-03, 26.59
0.528951, 5.839849e-03, 1.641588e-01, 2.615908e-04, 4.854132e-03, 29.28
0.527702, 5.536332e-03, 1.469244e-01, 2.588230e-04, 5.061350e-03, 32.23
0.526130, 5.383080e-03, 1.549055e-01, 2.499354e-04, 3.772855e-03, 35.67
0.524274, 5.201291e-03, 1.618267e-01, 2.486889e-04, 5.769951e-03, 39.31
0.522172, 5.021007e-03, 1.650654e-01, 2.454884e-04, 4.750492e-03, 43.09
0.519855, 4.773121e-03, 1.483535e-01, 2.417479e-04, 6.279389e-03, 47.02
0.517352, 4.597398e-03, 1.548526e-01, 2.351648e-04, 4.057836e-03, 51.02
0.514686, 4.448987e-03, 1.607044e-01, 2.305924e-04, 5.689477e-03, 55.26
0.511881, 4.283253e-03, 1.630042e-01, 2.313757e-04, 4.583511e-03, 59.70
0.508956, 4.107602e-03, 1.471226e-01, 2.292354e-04, 7.141729e-03, 64.33
0.505928, 3.968542e-03, 1.525225e-01, 2.232908e-04, 4.879622e-03, 69.18
0.502813, 3.861686e-03, 1.573849e-01, 2.185118e-04, 5.572513e-03, 74.40
0.499624, 3.662909e-03, 1.588760e-01, 2.138029e-04, 5.129463e-03, 79.98
0.496373, 3.528322e-03, 1.438079e-01, 2.145244e-04, 8.107034e-03, 86.01
0.493072, 3.416298e-03, 1.484302e-01, 2.067144e-04, 5.824519e-03, -92.31
0.489729, 3.331352e-03, 1.527186e-01, 2.040587e-04, 5.422868e-03, 98.92
0.486354, 3.193838e-03, 1.533411e-01, 2.019251e-04, 5.388317e-03, 105.87
0.482955, 3.081588e-03, 1.397682e-01, 2.013260e-04, 8.845577e-03, 113.17
0.479538, 2.980795e-03, 1.436707e-01, 1.947866e-04, 6.220734e-03, 121.15
0.476109, 2.865499e-03, 1.472141e-01, 1.896273e-04, 5.501062e-03, 129.44
0.472673, 2.769066e-03, 1.474907e-01, 1.894686e-04, 6.082440e-03, 137.94
0.469236, 2.683047e-03, 1.350368e-01, 1.879922e-04, 8.339004e-03, 147.02
0.465802, 2.599958e-03, 1.382738e-01, 1.828034e-04, 6.722230e-03, 156.83
0.462374, 2.527117e-03, 1.413588e-01, 1.798286e-04, 5.694384e-03, 168.75
0.458957, 2.416411e-03, 1.406494e-01, 1.792461e-04, 1.083563e-02, 181.34
0.455553, 2.354999e-03, 1.298231e-01, 1.766825e-04, 7.640147e-03, 193.45
0.452164, 2.273947e-03, 1.326719e-01, 1.711590e-04, 7.136663e-03, 205.00
0.448793, 2.212776e-03, 1.352496e-01, 1.688156e-04, 6.681182e-03, 217.02
0.445443, 2.140342e-03, 1.346564e-01, 1.674421e-04, 9.324376e-03, 228.83
0.442114, 2.071490e-03, 1.244372e-01, 1.649485e-04, 7.112692e-03, 241.56
0.438809, 2.009849e-03, 1.268803e-01, 1.605056e-04, 6.914886e-03, 255.61
0.435530, 1.950285e-03, 1.292551e-01, 1.579582e-04, 6.867140e-03, -270.93

